A relaxed interior point method for low-rank semidefinite programming problems with applications to matrix completion

A new relaxed variant of interior point method for low-rank semidefinite programming problems is proposed in this paper. The method is a step outside of the usual interior point framework. In anticipation to converging to a low-rank primal solution, a special nearly low-rank form of all primal iterates is imposed. To accommodate such a (restrictive) structure, the first order optimality conditions have to be relaxed and are therefore approximated by solving an auxiliary least-squares problem. The relaxed interior point framework opens numerous possibilities how primal and dual approximated Newton directions can be computed. In particular, it admits the application of both the first- and the second-order methods in this context. The convergence of the method is established. A prototype implementation is discussed and encouraging preliminary computational results are reported for solving the SDP-reformulation of matrix-completion problems.

==> eig_deltau.dat <==
1	1	1.56249999999992	26.3096939992322
2	1	3.40476221767280	69.0000982120027
3	1	4.79463973173391	119.106765821463
4	1	4.16210917555452	102.849775867307
5	1	4.95869020050010	112.375965655874
6	1	8.24038365750662	115.656856455374
7	0.500000000000000	9.08857360488506	119.325201329608
8	0.250000000000000	9.11639034340674	119.415032816436
9	0.125000000000000	9.12291161212525	119.491787652887
10	0.0625000000000000	9.12569710697260	119.512458260993
11	0.0312500000000000	9.12684319499460	119.519275322538
12	0.0156250000000000	9.12733005530695	119.521849518048
13	0.00781250000000000	9.12754010738069	119.522920113602
14	0.00390625000000000	9.12763325581418	119.523395677364
15	0.00195312500000000	9.12767550310930	119.523616105970
16	0.000976562500000000	9.12769503098801	119.523721041439
17	0.000488281250000000	9.12770420394241	119.523771834976
18	0.000244140625000000	9.12770857150364	119.523796680452
19	0.000122070312500000	9.12771067430008	119.523808915537
20	6.10351562500000e-05	9.12771169576641	119.523814967321
21	3.05175781250000e-05	9.12771219544477	119.523817969621
22	1.52587890625000e-05	9.12771244120215	119.523819462131
23	7.62939453125000e-06	9.12771256257302	119.523820205169
24	3.81469726562500e-06	9.12771262270046	119.523820575476
25	1.90734863281250e-06	9.12771265255744	119.523820760168
26	9.53674316406250e-07	9.12771266740937	119.523820852336
27	4.76837158203125e-07	9.12771267480648	119.523820898351
28	2.38418579101563e-07	9.12771267849468	119.523820921333
29	1.19209289550781e-07	9.12771268033450	119.523820932813


==> hist_eig_deltay_prec.dat <==
2.38105140675959
2.38105086612903
2.41950593523569
2.41953824836058
2.41954782285826
2.41955100285081
2.41956069649909
2.41956155575597
2.41956460921486
2.41956597985034
2.41956773352599
2.41956839264593
2.41957055423206
2.41957035350149
2.41957016194052
2.41957310784194
2.41957343790284
2.41957485720964
2.41957518778781
2.41957731323517
2.41957889231767
2.41957989124151
2.41958115133690
2.41958083946051
2.41962243057807
2.41958251933329
2.41958273018231
2.41958362552589
2.41958385840568
2.41958443976243
2.41958486363911
2.41958624832564
2.41958540653610
2.41958555318210
2.41961860274820
2.41958684444115
2.41958721706810
2.41961722380791
2.41958760840836
2.41958776155392
2.41958826453712
2.41958868591166
2.41958901022081
2.41958929793669
2.41959132826471
2.41959099408986
2.41958951149670
2.41958975807301
2.41959004773548
2.41959032936504
2.41959012573442
2.41961653814396
2.41961598295675
2.41961564059167
2.41961499244627
2.41961466281293
2.41961435038863
2.41961394479303
2.41961399617870
2.41961381144343
2.41961364904265
2.41961337133371
2.41961330875323
2.41961299245797
2.41960311930123
2.41961281395700
2.41961248907254
2.41961228236768
2.41961216614711
2.41961209787257
2.41961199254212
2.41960322276264
2.41960333075219
2.41960340395146
2.41960349570478
2.41961192239752
2.41961183819220
2.41961164094660
2.41961157963539
2.41960378251500
2.41960374449968
2.41960402521560
2.41960395026950
2.41961136339042
2.41961119875755
2.41961128527093
2.41960434382661
2.41960439839622
2.41960453619573
2.41960457433130
2.41961069317879
2.41961091280735
2.41961091369437
2.41961059116764
2.41960483989472
2.41960493158684
2.41961045882865
2.41961028433880
2.41960510176948
2.41961003448107
2.41960540515297
2.41960990289951
2.41960553445760
2.41960534361342
2.41960530518458
2.41960583609379
2.41960594218977
2.41960973673483
2.41960972045884
2.41960961721416
2.41960609555753
2.41960941156808
2.41960927668074
2.41960657965732
2.41960672375489
2.41960639887160
2.41960624044981
2.41960689353235
2.41960704815163
2.41960914034383
2.41960905879171
2.41960861848473
2.41960878460503
2.41960889843171
2.41960901848876
2.41960842348540
2.41960729575389
2.41960753043631
2.41960771708939
2.41960833472314
2.41960722472652
2.41960618199965
2.41960805478934
2.41960757969041
2.41960785807601
2.41960816835200
2.41960790024240
2.41960800505965
2.41960828504405
2.35499378721642
2.35498917486460
2.34543091624937
2.34542891881394
2.28784912330954
2.28785139407848
2.27053808565913
2.27054019091676
2.20473352769646
2.20473970376420
2.41959240781707
2.41959247842294
2.41959279011490
2.41959321599450
2.41959351457943
2.41959386766651
2.41959404856695
2.41959431184377
2.41959442193533
2.41959467143037
2.41959503543364
2.41959573508692
2.41959549383684
2.41959550323150
2.41959616894760
2.41959675747427
2.41959695323836
2.41959729402010
2.41959763956616
2.41959785140284
2.41959804300921
2.41959842731562
2.41959860854547
2.41959889428385
2.41959915812805
2.41959948747591
2.41959985730320
2.41960041928306
2.41960060272767
2.41960072284336
2.41960010589985
2.41960089510597
2.41960100167105
2.41960120333856
2.41960131841808
2.41960153726613
2.41960264250815
2.41960171682846
2.41960201172835
2.41960180398854
2.41960244569131
2.41960211190286
2.41959967581031
2.41959957391619
2.41960004174021
2.41960221067262
2.41960280786207
2.41960250052399
2.41960141555688
2.41960289521625
2.32810280172106
2.32810687684438
2.32810998573077
2.32811168678135
2.32811423706694
2.32811498033296
2.32811887940843
2.32812178537050
2.32812283258767
2.32818275808356
2.32812480500902
2.32812534312235
2.32817571776314
2.32812831158595
2.32812861188226
2.32812909303476
2.32812981686582
2.32813059450666
2.32813093354027
2.32813212322415
2.32813306481129
2.32813362016183
2.32813404845123
2.32813530406959
2.32813557061006
2.32813583123344
2.32813603640792
2.32813736631455
2.32813778470505
2.32813815395596
2.32817461993040
2.32817442326818
2.32817349344073
2.32817320657954
2.32817309950652
2.32817281132880
2.32817242397538
2.32813888797233
2.32813919516417
2.32813967772945
2.32814000607818
2.32814086959910
2.32814111995086
2.32814176602985
2.32817229338359
2.32817198347997
2.32814228433773
2.32814249285066
2.32817166950214
2.32814281201668
2.32814349531200
2.41959651508193
2.41959667890469
2.41959689285625
2.41959757606599
2.41959773683452
2.41959909979176
2.32814378871797
2.32814472292364
2.32814434745726
2.32814415523110
2.32814497489771
2.32814621689076
2.32814587654707
2.32814559535262
2.32814713146640
2.32817133803680
2.32817114610751
2.32817094355449
2.32817015728674
2.32817075334414
2.32817065942982
2.32817061600279
2.32816993297632
2.32816983113390
2.32816968613048
2.32816948372357
2.32816914465378
2.32816905021627
2.32814693717945
2.32814733717113
2.32814784717590
2.32814812841631
2.32814828555977
2.32814905169329
2.32814933632449
2.32814874613192
2.32814987646360
2.32814999641991
2.32815026468483
2.32815056785175
2.32815046799801
2.32816876912137
2.32816812168761
2.32816823808198
2.32816844002993
2.32816852021972
2.32816856055432
2.32815156971593
2.32815130645002
2.32815119780949
2.32816799035928
2.32816785498331
2.32816782999711
2.32816668098773
2.32816749391842
2.32816705765805
2.32816731859714
2.32816721639233
2.32815198127722
2.32815221367435
2.32816654798714
2.32816683235581
2.32816643667067
2.32816624382693
2.32815266184430
2.32815299256795
2.32816608544320
2.32816593042461
2.32816539097884
2.32816559722927
2.32816570167587
2.32816579443962
2.32815306942581
2.32815318154506
2.32815405233733
2.32815363897873
2.32815367943604
2.32815373676194
2.32816436832834
2.32816457458506
2.32816475090851
2.32816493078693
2.32816518193104
2.32816519537057
2.32816544674037
2.32815441560473
2.32815444843000
2.32816442770632
2.32816424918846
2.32816391922813
2.32816398603479
2.32816412660719
2.32816360827016
2.32815481257791
2.32815496273916
2.32815533967279
2.32815550579497
2.32815509529664
2.32815569519376
2.32816189755164
2.32816208422493
2.32816202705246
2.32816242983719
2.32816346508795
2.32816340533595
2.32816330780053
2.32816309678317
2.32816301815223
2.32816279591637
2.32816248029827
2.32816286510804
2.32815612169127
2.32815626193653
2.32815634458407
2.32815664101445
2.32815671576058
2.32816107609275
2.32816119204331
2.32816133122557
2.32816336598634
2.32816257036394
2.32816085200195
2.32816097442192
2.32815710285326
2.32816020758493
2.32816057218634
2.32816063524613
2.32816001085074
2.32816038853559
2.32815833570715
2.32815702967288
2.32815814750271
2.32815747858851
2.32815739536920
2.32815753854429
2.32815780093755
2.32815809377698
2.32815898333950
2.32815869703986
2.32815880413389
2.32815980573040
2.32815982745159
2.32815966465120
2.32815960883177
2.32815915891156
2.32815923595726
2.32815931715140
2.32815951475353
2.23139882226997
2.17161149525509
2.17162328446717
2.17163641454681
2.23145158701348
2.23146795270252
2.23148044335199
2.23148211892913
2.23148601518587
2.23148891714762
2.23149342512178
2.23149592495960
2.23149807741798
2.17164819894439
2.17165193192476
2.17165446771116
2.17165550970139
2.17165888320323
2.17166780315587
2.17167003354360
2.17167284656718
2.17167519287819
2.17167605937447
2.17167802620651
2.17168214594496
2.17167965038969
2.17168001917430
2.23157768569834
2.23150104485117
2.23150156195632
2.23150325507024
2.23150560506071
2.23150642628877
2.23150929138953
2.23151053905940
2.23151176615456
2.23151248474893
2.17168370785202
2.17168521972877
2.17176053972418
2.17175296447067
2.17168702367535
2.17168716649967
2.17168797221571
2.17168954362587
2.17169022236512
2.17169123627621
2.17169238123909
2.17169340531104
2.17169423512463
2.17169525475046
2.17169611293446
2.17169663285132
2.17169845695574
2.17169754569849
2.17169797956076
2.23157072798111
2.23157044365257
2.23151311119388
2.23151428492589
2.23151531468480
2.23151558000159
2.23151628570140
2.23156803672470
2.23156707804562
2.23156737924678
2.23151772632789
2.23151820725165
2.23151850126719
2.23151912017472
2.23151961368878
2.23152053793902
2.23156640047651
2.23156614538137
2.23152319510566
2.23152107197062
2.23152214538361
2.23152186187007
2.23152158881353
2.23156606829333
2.23156579810624
2.23156584456369
2.23156524563119
2.23156472444478
2.23156393004763
2.23156435948368
2.23156339617833
2.17169905872601
2.17170011074168
2.17174937426126
2.17170101570591
2.17174873188829
2.17174806264748
2.17174796694706
2.17174709730737
2.17174670823080
2.17170240385888
2.17170257595633
2.17170305384860
2.17170358241225
2.17174622307860
2.17170404591812
2.17174591263104
2.17170445076429
2.17170514025258
2.17174537641401
2.17174534532554
2.23152375591543
2.17170570621605
2.17174346003574
2.17174519061482
2.17174410464356
2.17174464500010
2.17174446889209
2.17174439037979
2.17170664943638
2.23152415801207
2.17170719379273
2.17170646251982
2.17170605243089
2.23156251317333
2.23156292158696
2.23156315201796
2.23152474310717
2.23152490229010
2.23152550491520
2.23152575928614
2.23152668302379
2.23152625621810
2.23156212865204
2.23152705966294
2.23152754901741
2.23152790228752
2.23156190021663
2.23156171790603
2.23156129567183
2.23156112809656
2.23156082354021
2.23156053741354
2.23156017940831
2.23156007042503
2.17170770224466
2.17174318122605
2.17174281739286
2.17170801054796
2.17170860950561
2.17170913885708
2.17170923676444
2.17170997153084
2.17174247016478
2.17174243038413
2.17171074431979
2.17174169139863
2.17171139265127
2.17174164562889
2.17174127347080
2.17174088735811
2.17174059531133
2.17174050352127
2.17171160506258
2.17174023451453
2.17173993798636
2.17171179911514
2.17171230135360
2.17171251789940
2.17173950454574
2.17173963823575
2.23152908839358
2.23152920275712
2.23152958028331
2.17171312968883
2.17171333619598
2.17173883563235
2.23153048545141
2.23155976111229
2.23155928741760
2.23155996024430
2.17173831637375
2.17171419095617
2.17171430197708
2.23155921611889
2.23155868797418
2.23155835642878
2.23155805991761
2.23153067390285
2.23153105402778
2.23153113584267
2.23153153457240
2.23153196031605
2.23153230522367
2.23155752968608
2.23155765577733
2.23155795624214
2.17173817956728
2.17173713772864
2.17173806258534
2.17173798712368
2.23155736465386
2.17171503991490
2.17171553419906
2.17171610876711
2.17173736594593
2.23153262914447
2.23155659066939
2.23153308384545
2.23153409240041
2.23153433242475
2.23155716055490
2.23155630966360
2.23155644779373
2.23155609370308
2.23155540137604
2.23155527900603
2.23155511610500
2.23155449904503
2.23153467375643
2.23155423383087
2.23153336989924
2.23153349002355
2.23153586443357
2.23153493882142
2.23153538745519
2.23155391068398
2.23155435975790
2.23153651318420
2.23153692527807
2.23153517064593
2.23155357245428
2.23155329064162
2.23155246506478
2.23155279348554
2.23155264956541
2.23155349073788
2.23153627364373
2.23153757250665
2.23153786622763
2.23155186186655
2.23155210296342
2.23155223549507
2.23153811892491
2.23153844128386
2.23153873342296
2.23155126255570
2.23155112092739
2.23155068718811
2.23155056598732
2.23153930488466
2.23155088653077
2.23155029158679
2.23155012590439
2.17171545461629
2.17171529873863
2.17171494937980
2.17171495164776
2.17171631846208
2.23153916957965
2.23155004020710
2.23154994397232
2.17171704233581
2.23154958853157
2.23153987030853
2.23154004008410
2.23154020957773
2.23154040331439
2.23154059026903
2.17173664987569
2.17173629101859
2.17173644063381
2.17171685085658
2.17171722041098
2.17171826713369
2.17171780487943
2.17171880798371
2.17171768340724
2.23154920659996
2.23154112947685
2.23154107042183
2.23154160363615
2.23154181317946
2.17173651256155
2.23154882740513
2.23154878425694
2.17171936568065
2.17171904553588
2.17173603931130
2.17173588089609
2.17173536098332
2.17173540919833
2.23154218102335
2.23154226752477
2.23154252345217
2.23154842089651
2.23154854366160
2.17171974010931
2.17171995421282
2.17173510614164
2.17173478111105
2.23154282210037
2.23154832321575
2.23154821482693
2.23154797565421
2.23154315341328
2.23154765764901
2.23154302407592
2.17173426219571
2.17173432979446
2.17172023322087
2.17172031798920
2.17172079236934
2.17173304666579
2.17173362121459
2.17173391737022
2.17173399841646
2.23154345576005
2.23154371289462
2.23154391880569
2.23154747256218
2.23154730000637
2.23154724381299
2.23154701039417
2.23154673942782
2.17173277407965
2.17172190728790
2.17172116357625
2.17172125043880
2.17172138981268
2.17172151688161
2.23154415161869
2.23154450060774
2.23154473465122
2.17173250934331
2.17173223906317
2.17172223822574
2.17172241264492
2.17172271574164
2.17172338740502
2.17172280372939
2.17172295568689
2.17172384949796
2.17172413149675
2.17172467307588
2.17172444404435
2.17173198520091
2.17173173551670
2.17173156942411
2.17172960192574
2.17172921746302
2.17172979766268
2.17173135069953
2.17173020980440
2.17173126158065
2.17173094771473
2.17173041573846
2.17173075747449
2.23154582582450
2.23154606786699
2.23154633703552
2.17173207961588
2.17172886245779
2.17172512756870
2.17172591632758
2.17172621715687
2.17172658375304
2.17172533844495
2.23154553663343
2.23154418946990
2.23154488493015
2.23154687839247
2.23154625908344
2.17173053168030
2.17172546499107
2.17172732332023
2.17172822929901
2.23154516475322
2.17172352153016
2.17172769539205
2.17172812934428
2.17172855423897
2.17172865021362
2.17172498310248
2.17172710931446
2.23154499861400
2.23154558603391
2.17172785327149
2.17172686533010
2.17172715527181
-2.70926963259306
-2.70926963922661
-2.70926964605596
-2.70926965081027
-2.70926966070416
-2.70927026633316
-2.70927025356127
-2.70926967301987
-2.70926967933888
-2.70926967933888
-2.70927023985871
-2.70926969311314
-2.70927023303236
-2.70927022590543
-2.70926970106317
-2.70926970551742
-2.70926970551742
-2.70927022126594
-2.70927021969105
-2.70927021773070
-2.70927021773070
-2.70926971142363
-2.70926971290881
-2.70926971332373
-2.70927021211012
-2.70927021211012
-2.70926972041757
-2.70926972041757
-2.70926972433963
-2.70927020783984
-2.70927020644267
-2.70927020644267
-2.70926972655503
-2.70926972655503
-2.70927020471292
-2.70926972995361
-2.70927020172596
-2.70927020172596
-2.70926973298641
-2.70926973298641
-2.70926973469212
-2.70926973469212
-2.70927019549525
-2.70927019549525
-2.70927019466720
-2.70927019385434
-2.70926973903602
-2.70926973903602
-2.70927019274020
-2.70927019274020
-2.70927018970232
-2.70926974206002
-2.70926974290712
-2.70926974425996
-2.70926974425996
-2.70926974384969
-2.70927018684749
-2.70927018684749
-2.70927018645682
-2.70927018383084
-2.70926974669342
-2.70926974852001
-2.70927018292726
-2.70927018292726
-2.70927017984389
-2.70927017984389
-2.70926975255950
-2.70926975255950
-2.70926975166344
-2.70926975166344
-2.70927017826120
-2.70927017826120
-2.70927017731576
-2.70926975329556
-2.70926975441179
-2.70926975441179
-2.70926975507584
-2.70927017641967
-2.70926975679388
-2.70926975679388
-2.70927017481820
-2.70927017481820
-2.70927017446250
-2.70927017446250
-2.70926975654359
-2.70926975943072
-2.70926976036482
-2.70926976036482
-2.70927017181459
-2.70927017111191
-2.70927016959079
-2.70927016959079
-2.70926976041543
-2.70927016874987
-2.70927016874987
-2.70926976181343
-2.70926976181343
-2.70927016667666
-2.70927016667666
-2.70927016379149
-2.70927016379149
-2.70926976465887
-2.70926976465887
-2.70926976526568
-2.70926976526568
-2.70927016326303
-2.70927016326303
-2.70926976601679
-2.70926976601679
-2.70926976810841
-2.70926976949280
-2.70926977033849
-2.70926977033849
-2.70927016250242
-2.70927015975004
-2.70927015975004
-2.70927015969762
-2.70927015969762
-2.70927015763506
-2.70927015763506
-2.70926977154649
-2.70926977282757
-2.70926977282757
-2.70926977266065
-2.70926977389910
-2.70926977389910
-2.70926977499415
-2.70927015578890
-2.70927015578890
-2.70927015602172
-2.70927015602172
-2.70927015565778
-2.70927015565778
-2.70927015395323
-2.70926977711875
-2.70926977711875
-2.70926977548974
-2.70926977548974
-2.70926977662203
-2.70927015214151
-2.70927015214151
-2.70927015228732
-2.70927015228732
-2.70927015065986
-2.70927015065986
-2.70926977834571
-2.70926977834571
-2.70927014920049
-2.70927014920049
-2.70927014794419
-2.70926978106478
-2.70926978106478
-2.70926978058912
-2.70926978058912
-2.70926978089209
-2.70926978089209
-2.70927014688473
-2.70927014577301
-2.70927014577301
-2.70927014533205
-2.70927014533205
-2.70926978359549
-2.70926978359549
-2.70926978370427
-2.70926978370427
-2.70926978218663
-2.70926978368779
-2.70926978368779
-2.70927014503067
-2.70927014503067
-2.70927014431720
-2.70927014228134
-2.70927014228134
-2.70926978545709
-2.70926978649938
-2.70927014126219
-2.70927014126219
-2.70927014177313
-2.70927014177313
-2.70927014094845
-2.70927013970497
-2.70927013970497
-2.70926979009575
-2.70926979009575
-2.70926978770050
-2.70926978995495
-2.70926978995495
-2.70926978891878
-2.70926978891878
-2.70926978895057
-2.70927013793964
-2.70927013793964
-2.70927013724235
-2.70927013724235
-2.70926979086548
-2.70926979086548
-2.70926979159027
-2.70926979159027
-2.70927013628466
-2.70927013628466
-2.70927013596404
-2.70927013596404
-2.70926979313005
-2.70926979313005
-2.70927013344036
-2.70927013344036
-2.70926979433057
-2.70926979433057
-2.70926979466024
-2.70926979466024
-2.70926979362198
-2.70926979362198
-2.70926979549727
-2.70926979549727
-2.70927013391002
-2.70927013391002
-2.70927013464952
-2.70927013393785
-2.70927013133085
-2.70927013133085
-2.70927013246965
-2.70927013246965
-2.70927013185892
-2.70927013116950
-2.70927013116950
-2.70926979654470
-2.70926979654470
-2.70926979824603
-2.70926979824603
-2.70926980007343
-2.70926980007343
-2.70926979742169
-2.70926979922742
-2.70926979922742
-2.70926980072774
-2.70926980072774
-2.70926980043355
-2.70927012727577
-2.70927012727577
-2.70927012791385
-2.70927012791385
-2.70927012827737
-2.70927012827737
-2.70927012969816
-2.70927012893415
-2.70926980190068
-2.70926980190068
-2.70926980112574
-2.70927012676282
-2.70926980292835
-2.70926980292835
-2.70926980279454
-2.70926980279454
-2.70926980287576
-2.70927012579084
-2.70927012579084
-2.70927012501307
-2.70927012501307
-2.70927012628485
-2.70927012628485
-2.70926980741229
-2.70926980741229
-2.70926980326511
-2.70927012349397
-2.70927012349397
-2.70927012611420
-2.70926980451707
-2.70926980830111
-2.70926980830111
-2.70927012323059
-2.70927012323059
-2.70927012390564
-2.70927012390564
-2.70927012432865
-2.70926980687824
-2.70926980687824
-2.70926980754158
-2.70926980754158
-2.70926980556615
-2.70926980556615
-2.70926980741859
-2.70926980631365
-2.70927011969384
-2.70927011969384
-2.70927012162529
-2.70927012162529
-2.70927012034671
-2.70927012034671
-2.70927012192425
-2.70926981040138
-2.70926981040138
-2.70926980893020
-2.70926980893020
-2.70927012018355
-2.70927012018355
-2.70926980890483
-2.70926980979151
-2.70926980979151
-2.70926981100939
-2.70926981100939
-2.70927011640215
-2.70927011640215
-2.70927011840734
-2.70927011840734
-2.70927011849048
-2.70927011849048
-2.70927011754853
-2.70927011631042
-2.70927011631042
-2.70926981228073
-2.70926981228073
-2.70926981104047
-2.70926981403230
-2.70926981403230
-2.70926981389488
-2.70926981389488
-2.70926981287941
-2.70926981287941
-2.70927011406428
-2.70927011406428
-2.70927011543542
-2.70927011543542
-2.70927011663721
-2.70927011582210
-2.70927011582210
-2.70927011483271
-2.70927011483271
-2.70927011365349
-2.70927011365349
-2.70926981772369
-2.70926981772369
-2.70926981612391
-2.70926981612391
-2.70926981462821
-2.70926981462821
-2.70926981515984
-2.70926981515984
-2.70926981525751
-2.70927011215055
-2.70927011215055
-2.70926981771705
-2.70926981771705
-2.70927011209114
-2.70927011209114
-2.70927011290260
-2.70927011290260
-2.70927010959164
-2.70927010959164
-2.70926981955730
-2.70926981955730
-2.70926981731150
-2.70926981731150
-2.70926981710671
-2.70926981710671
-2.70926982204815
-2.70926982204815
-2.70927010845773
-2.70927010845773
-2.70927011199119
-2.70927011199119
-2.70927011007436
-2.70927011007436
-2.70926981790809
-2.70927010222517
-2.70927010222517
-2.70927010183862
-2.70927010183862
-2.70926981872641
-2.70926981872641
-2.70927010487077
-2.70927010487077
-2.70927010169204
-2.70927010169204
-2.70927011020817
-2.70927011020817
-2.70927010732431
-2.70927010732431
-2.70927010552958
-2.70927010552958
-2.70927010949963
-2.70927010949963
-2.70927010986063
-2.70926982165935
-2.70926982165935
-2.70926982428737
-2.70926982428737
-2.70926982584579
-2.70926982584579
-2.70926982629706
-2.70926982629706
-2.70926981963401
-2.70926981987711
-2.70926981987711
-2.70926982231529
-2.70926982231529
-2.70927010830359
-2.70927010830359
-2.70927010427892
-2.70927010427892
-2.70927010700388
-2.70927010700388
-2.70926982144098
-2.70926982144098
-2.70927010808647
-2.70927010533234
-2.70927010533234
-2.70926982757360
-2.70926982757360
-2.70926982565738
-2.70926982565738
-2.70926982232135
-2.70926982232135
-2.70926982196307
-2.70926982350526
-2.70926982350526
-2.70927010352997
-2.70927010352997
-2.70927010522177
-2.70927010522177
-2.70926982472153
-2.70926982472153
-2.70926982395499
-2.70926982598159
-2.70926982598159
-2.70926982493774
-2.70926982493774
-2.70926982742776
-2.70926982742776
-2.70926982640566
-2.70926982987127
-2.70926982987127
-2.70927009963647
-2.70927009963647
-2.70927010218146
-2.70927010218146
-2.70927010082482
-2.70927010082482
-2.70927010034298
-2.70927010034298
-2.70927010138594
-2.70927009578718
-2.70927009578718
-2.70926983586564
-2.70926983586564
-2.70927009721220
-2.70927009721220
-2.70927009400872
-2.70927009400872
-2.70927009975874
-2.70927009975874
-2.70927009863897
-2.70927009863897
-2.70926983071874
-2.70926983071874
-2.70926983015620
-2.70926983015620
-2.70927009742079
-2.70927009742079
-2.70926984024657
-2.70926984024657
-2.70926982896599
-2.70926982896599
-2.70926983603507
-2.70926983603507
-2.70926982960437
-2.70926982960437
-2.70927009883782
-2.70927009883782
-2.70926983388352
-2.70926983388352
-2.70926983172686
-2.70926983172686
-2.70927009128226
-2.70927009128226
-2.70927009230730
-2.70927009230730
-2.70927009692394
-2.70927009692394
-2.70926982978230
-2.70926982978230
-2.70926983097166
-2.70926983097166
-2.70926983991869
-2.70926983991869
-2.70926983580262
-2.70926983580262
-2.70927008969338
-2.70927008969338
-2.70927009459331
-2.70927009459331
-2.70927009372767
-2.70927009372767
-2.70927009698894
-2.70927009698894
-2.70926983445531
-2.70926983445531
-2.70926983111575
-2.70926983111575
-2.70927009096210
-2.70927009096210
-2.70927009533688
-2.70927009533688
-2.70927009599033
-2.70926983773871
-2.70926983773871
-2.70926983314908
-2.70926983314908
-2.70927009170407
-2.70927009170407
-2.70927009566422
-2.70927009566422
-2.70927008983549
-2.70927008983549
-2.70926983336873
-2.70926983336873
-2.70926983821237
-2.70926983821237
-2.70927009289019
-2.70927009289019
-2.70926983971678
-2.70926983971678
-2.70926983511135
-2.70926983511135
-2.70926983299794
-2.70926983354453
-2.70926983398888
-2.70926983398888
-2.70926983817015
-2.70926983817015
-2.70927009038943
-2.70927009038943
-2.70926983621610
-2.70926983621610
-2.70927009285261
-2.70927009285261
-2.70927009415260
-2.70927009415260
-2.70926983488788
-2.70926983488788
-2.70926983878424
-2.70926983878424
-2.70926983803174
-2.70926983803174
-2.70926983712154
-2.70927008554662
-2.70927008554662
-2.70926986391699
-2.70926986391699
-2.70927008629019
-2.70927008629019
-2.70927008778243
-2.70927008778243
-2.70927008294203
-2.70927008294203
-2.70927008073578
-2.70927008073578
-2.70927008750505
-2.70927008750505
-2.70927008887625
-2.70927008887625
-2.70927008459259
-2.70927008459259
-2.70927008072977
-2.70927008072977
-2.70927008188398
-2.70927008188398
-2.70927008558164
-2.70927008558164
-2.70927008357576
-2.70927008357576
-2.70927008797609
-2.70927008797609
-2.70927008275833
-2.70927008275833
-2.70927008113461
-2.70927008113461
-2.70927008775375
-2.70927008656989
-2.70927008656989
-2.70927008585954
-2.70927008585954
-2.70927008729085
-2.70927008484532
-2.70927008484532
-2.70927008298835
-2.70926984321308
-2.70926984321308
-2.70926984796388
-2.70926984796388
-2.70926984610606
-2.70926984610606
-2.70927008559783
-2.70927008559783
-2.70926984963474
-2.70926984963474
-2.70927008407970
-2.70927008407970
-2.70926984117960
-2.70926984117960
-2.70926984798724
-2.70926984798724
-2.70926984323289
-2.70926984323289
-2.70926984890947
-2.70926984890947
-2.70926984193903
-2.70926984193903
-2.70926984580792
-2.70926984580792
-2.70927008479377
-2.70926984940446
-2.70926984940446
-2.70926984787081
-2.70926984787081
-2.70926984113228
-2.70926984113228
-2.70926984213184
-2.70926984213184
-2.70926983980758
-2.70926983980758
-2.70926984483284
-2.70926984483284
-2.70926984286708
-2.70926984286708
-2.70926984617573
-2.70926984617573
-2.70926984680822
-2.70926984680822
-2.70926984139180
-2.70926984139180
-2.70926984367674
-2.70926984367674
-2.70926984230833
-2.70926984230833
-2.70926984827889
-2.70926984827889
-2.70926984314031
-2.70926984766951
-2.70926984766951
-2.70926984761994
-2.70926984761994
-2.70926984425101
-2.70926984575525
-2.70926984575525
-2.70926984533335
-2.70926984533335
-2.70927007391365
-2.70927007391365
-2.70927007765682
-2.70927007765682
-2.70927007812419
-2.70927007812419
-2.70927007847194
-2.70927007847194
-2.70927007557634
-2.70927007557634
-2.70927007947187
-2.70927007947187
-2.70926987322718
-2.70926987322718
-2.70927007737583
-2.70927007737583
-2.70927007520288
-2.70927007520288
-2.70927007628131
-2.70927007628131
-2.70927008036928
-2.70927008036928
-2.70927007912862
-2.70927007912862
-2.70927007936271
-2.70927007936271
-2.70927007516149
-2.70927007516149
-2.70926986951722
-2.70926986951722
-2.70927008090331
-2.70927007702191
-2.70927007702191
-2.70927007996583
-2.70927007613752
-2.70927007613752
-2.70927007910170
-2.70927007719150
-2.70927007719150
-2.70926986266356
-2.70926986266356
-2.70926985630541
-2.70926985630541
-2.70926985220273
-2.70926985220273
-2.70926985058586
-2.70926985058586
-2.70926985497382
-2.70926985497382
-2.70926985297592
-2.70926985297592
-2.70926985060813
-2.70926985060813
-2.70926985474151
-2.70926985474151
-2.70926985372326
-2.70926985372326
-2.70926985171132
-2.70926985171132
-2.70926985288527
-2.70926985288527
-2.70926985057290
-2.70926985057290
-2.70926984928124
-2.70926984928124
-2.70926985012711
-2.70926985335610
-2.70926985335610
-2.70926985372209
-2.70926985372209
-2.70926985370771
-2.70926985370771
-2.70926985316341
-2.70926985316341
-2.70926985179289
-2.70926985263466
-2.70926985102998
-2.70927006195181
-2.70927006195181
-2.70927006988766
-2.70927006988766
-2.70927007312226
-2.70927007312226
-2.70927007116833
-2.70927007116833
-2.70927007275926
-2.70927007275926
-2.70927007343504
-2.70927007343504
-2.70927007169430
-2.70927007169430
-2.70927007413757
-2.70927007413757
-2.70927007309189
-2.70927007309189
-2.70927007164341
-2.70927007164341
-2.70927007187328
-2.70927007187328
-2.70927007351337
-2.70927007351337
-2.70926986813478
-2.70926986813478
-2.70926986402229
-2.70926986402229
-2.70926985728209
-2.70926985728209
-2.70926986040772
-2.70926986040772
-2.70926985938534
-2.70926985938534
-2.70926986135089
-2.70926986135089
-2.70926985637479
-2.70926985637479
-2.70926986209355
-2.70926986209355
-2.70926986141923
-2.70926986141923
-2.70926985736552
-2.70926985736552
-2.70926985551038
-2.70926985551038
-2.70926985849366
-2.70926985849366
-2.70926985759650
-2.70926985759650
-2.70926985810718
-2.70926985810718
-2.70926985749456
-2.70926985749456
-2.70926985627369
-2.70926985627369
-2.70926985481443
-2.70926985481443
-2.70926985598310
-2.70926985598310
-2.70926985643886
-2.70926985540488
-2.70927005936161
-2.70927005936161
-2.70927006249401
-2.70927006249401
-2.70927006316864
-2.70927006316864
-2.70927006485942
-2.70927006485942
-2.70927006823021
-2.70927006823021
-2.70927006705650
-2.70927006705650
-2.70927006588419
-2.70927006588419
-2.70927006945198
-2.70927006945198
-2.70927006893724
-2.70927006893724
-2.70927006645110
-2.70927006645110
-2.70927006824110
-2.70927006824110
-2.70927006973711
-2.70927006973711
-2.70927006838389
-2.70927006838389
-2.70927006962945
-2.70927006962945
-2.70927006991167
-2.70927006991167
-2.70927006810602
-2.70927006810602
-2.70927007054820
-2.70926986028449
-2.70926986028449
-2.70927007009928
-2.70927006868410
-2.70926986051764
-2.70926986051764
-2.70926986025908
-2.70926985894692
-2.70926985894692
-2.70926985855734
-2.70926985855734
-2.70927006629503
-2.70927006629503
-2.70927006429301
-2.70927006429301
-2.70927006492704
-2.70927006492704
-2.70927006717744
-2.70927006717744
-2.70927006604927
-2.70927006604927
-2.70927006621023
-2.70927006621023
-2.70926987492171
-2.70926987492171
-2.70927006725224
-2.70926987480401
-2.70926987480401
-2.70926986567777
-2.70926986567777
-2.70926986512654
-2.70926986512654
-2.70926986407419
-2.70926986407419
-2.70926986633642
-2.70926986633642
-2.70926986715626
-2.70926986715626
-2.70926986532605
-2.70926986532605
-2.70926986364513
-2.70926986364513
-2.70926986366325
-2.70926986366325
-2.70926986233641
-2.70926986233641
-2.70926986472619
-2.70926986472619
-2.70926986497789
-2.70926986317158
-2.70926986317158
-2.70926986358452
-2.70926986358452
-2.70926986327757
-2.70926986228085
-2.70926986228085
-2.70927006037970
-2.70927006037970
-2.70927006128037
-2.70927006128037
-2.70927006116810
-2.70927006116810
-2.70927005918632
-2.70927005918632
-2.70927006253124
-2.70927006253124
-2.70927005978071
-2.70927005978071
-2.70927006112930
-2.70927006112930
-2.70927006364910
-2.70927006364910
-2.70927006100995
-2.70927006100995
-2.70927006313230
-2.70927006313230
-2.70927006081280
-2.70927006081280
-2.70927006482818
-2.70927006351878
-2.70927006351878
-2.70927006212628
-2.70926986962292
-2.70926986962292
-2.70926986791394
-2.70926986791394
-2.70926987061546
-2.70926987061546
-2.70926986709977
-2.70926986709977
-2.70926986803713
-2.70926986803713
-2.70926987008500
-2.70926987008500
-2.70926986833265
-2.70926986833265
-2.70926986572044
-2.70926986572044
-2.70926986829595
-2.70926986829595
-2.70926986826803
-2.70926986826803
-2.70926986753518
-2.70926986753518
-2.70926986549899
-2.70926986549899
-2.70926986721591
-2.70927004738606
-2.70927004738606
-2.70927004874509
-2.70927004874509
-2.70927005060686
-2.70927005060686
-2.70927005490654
-2.70927005490654
-2.70927005350824
-2.70927005350824
-2.70927005744139
-2.70927005744139
-2.70927005681595
-2.70927005681595
-2.70927005582320
-2.70927005582320
-2.70926987229804
-2.70926987229804
-2.70927005606795
-2.70927005606795
-2.70927005796134
-2.70927005796134
-2.70927005748876
-2.70927005748876
-2.70927005892035
-2.70927005892035
-2.70927006007057
-2.70927006007057
-2.70926987184013
-2.70926987184013
-2.70927005838051
-2.70927005838051
-2.70926987400159
-2.70926987400159
-2.70927006019548
-2.70927006019548
-2.70927005804667
-2.70927005804667
-2.70926986987577
-2.70926986987577
-2.70927005815713
-2.70927006073116
-2.70926987263905
-2.70926987263905
-2.70926987126290
-2.70926987126290
-2.70926987064785
-2.70926987064785
-2.70926987252056
-2.70926987252056
-2.70926986912873
-2.70926986912873
-2.70926987045636
-2.70926987045636
-2.70926987122125
-2.70926987122125
-2.70926986982445
-2.70927005378292
-2.70927005378292
-2.70927005060096
-2.70927005060096
-2.70927005145518
-2.70927005145518
-2.70927005357955
-2.70927005357955
-2.70927005481079
-2.70927005481079
-2.70927005389850
-2.70927005389850
-2.70927005262024
-2.70927005262024
-2.70927005463823
-2.70927005463823
-2.70927005251311
-2.70927005251311
-2.70927005611607
-2.70927005611607
-2.70927005653381
-2.70927005419736
-2.70927005419736
-2.70926988223731
-2.70926988223731
-2.70927005532928
-2.70927005532928
-2.70926987827944
-2.70926987827944
-2.70926987734047
-2.70926987734047
-2.70926987667357
-2.70926987667357
-2.70926987874185
-2.70926987874185
-2.70926987789243
-2.70926987789243
-2.70926987612653
-2.70926987612653
-2.70926987447096
-2.70926987447096
-2.70927005428353
-2.70926987609881
-2.70926987609881
-2.70926987615401
-2.70926987615401
-2.70926987480098
-2.70926987480098
-2.70926987435269
-2.70926987435269
-2.70926987535262
-2.70926987535262
-2.70926987303404
-2.70926987303404
-2.70926987525913
-2.70926987525913
-2.70926987376049
-2.70926987376049
-2.70926987326571
-2.70926987440126
-2.70927005005365
-2.70927005005365
-2.70927005175368
-2.70927005175368
-2.70927005029690
-2.70927005029690
-2.70927005282663
-2.70927005282663
-2.70927005251826
-2.70927005289311
-2.70926990684173
-2.70926990684173
-2.70926989537111
-2.70926989537111
-2.70926989476356
-2.70926989476356
-2.70926988845465
-2.70926988845465
-2.70926988736110
-2.70926988736110
-2.70926988610043
-2.70926988610043
-2.70926988313809
-2.70926988313809
-2.70926988535224
-2.70926988535224
-2.70926988082535
-2.70926988082535
-2.70926988467458
-2.70926988467458
-2.70926988255477
-2.70926988255477
-2.70926987998945
-2.70926987998945
-2.70926988336390
-2.70926988336390
-2.70926988286945
-2.70926988286945
-2.70926988145338
-2.70926988145338
-2.70926988048857
-2.70926988048857
-2.70926987847185
-2.70926987847185
-2.70926988018481
-2.70926988018481
-2.70926987979014
-2.70926987979014
-2.70926987782670
-2.70926987782670
-2.70926987725816
-2.70926987725816
-2.70926987813671
-2.70926987813671
-2.70926987708245
-2.70926987708245
-2.70926987677956
-2.70926987867830
-2.70926987867830
-2.70926987844105
-2.70926987844105
-2.70927004247064
-2.70927004247064
-2.70927004289193
-2.70927004289193
-2.70927004667867
-2.70927004667867
-2.70927004594739
-2.70927004594739
-2.70927004512250
-2.70927004512250
-2.70927004667342
-2.70927004667342
-2.70927004824778
-2.70927004824778
-2.70927004927865
-2.70927004927865
-2.70927005093916
-2.70927005093916
-2.70927004770624
-2.70927004770624
-2.70927004834126
-2.70927004834126
-2.70927005028156
-2.70927005028156
-2.70927005039867
-2.70927005068593
-2.70927005068593
-2.70927004869660
-2.70927004869660
-2.70927004971475
-2.70927004971475
-2.70927004875656
-2.70926988418061
-2.70926988418061
-2.70926988241223
-2.70926988241223
-2.70926988179857
-2.70926988179857
-2.70926987960309
-2.70926987960309
-2.70926988247596
-2.70926988205981
-2.70926988104837
-2.70926988104837
-2.70926988055667
-2.70926988113398
-2.70927004009887
-2.70927004009887
-2.70927004102033
-2.70927004102033
-2.70927004424420
-2.70927004424420
-2.70927004608163
-2.70927004608163
-2.70927004365926
-2.70927004365926
-2.70927004483500
-2.70927004483500
-2.70927004527458
-2.70927004527458
-2.70927004806225
-2.70927004806225
-2.70927004795057
-2.70927004621632
-2.70927004621632
-2.70927004479243
-2.70927004479243
-2.70927004621855
-2.70927004621855
-2.70927004656758
-2.70927004534128
-2.70927004534128
-2.70926989804704
-2.70926989804704
-2.70926989275489
-2.70926989275489
-2.70926989234189
-2.70926989234189
-2.70926989043237
-2.70926989043237
-2.70926988900091
-2.70926988900091
-2.70926989014092
-2.70926989014092
-2.70926988619406
-2.70926988619406
-2.70926989013101
-2.70926989013101
-2.70926988856003
-2.70926988856003
-2.70926988331949
-2.70926988331949
-2.70926988615303
-2.70926988615303
-2.70926988466561
-2.70926988466561
-2.70926988399793
-2.70926988399793
-2.70926988484649
-2.70926988484649
-2.70926988288706
-2.70926988288706
-2.70926988677632
-2.70926988677632
-2.70926988456509
-2.70926988456509
-2.70926988617340
-2.70926988617340
-2.70926988382297
-2.70926988382297
-2.70926988615653
-2.70926988561521
-2.70926988393009
-2.70926991552967
-2.70926991552967
-2.70926991064894
-2.70926991064894
-2.70927002675407
-2.70927002675407
-2.70927002893152
-2.70927002893152
-2.70927003671804
-2.70927003671804
-2.70927003568533
-2.70927003568533
-2.70927003884361
-2.70927003884361
-2.70927003024055
-2.70927003024055
-2.70927003090382
-2.70927003090382
-2.70926990139029
-2.70926990139029
-2.70927003253762
-2.70927003253762
-2.70927003997473
-2.70927003997473
-2.70927003733011
-2.70927003733011
-2.70927003421275
-2.70927003421275
-2.70927003290801
-2.70927003290801
-2.70927003579847
-2.70927003579847
-2.70927003896815
-2.70927003896815
-2.70927004128069
-2.70927004128069
-2.70927004146667
-2.70927004146667
-2.70927004263505
-2.70927004263505
-2.70927004336993
-2.70927004336993
-2.70927003803580
-2.70927003803580
-2.70927003928351
-2.70927003928351
-2.70927003779452
-2.70927003779452
-2.70927003816615
-2.70927003816615
-2.70927004311054
-2.70927004311054
-2.70927004064630
-2.70927004064630
-2.70927004326679
-2.70927004326679
-2.70926989007741
-2.70926989007741
-2.70926989158816
-2.70926989158816
-2.70927003991307
-2.70927003991307
-2.70927004113257
-2.70927004113257
-2.70927004151035
-2.70927004151035
-2.70927004228340
-2.70927004178192
-2.70927004178192
-2.70926988908810
-2.70926988908810
-2.70926988775069
-2.70926988775069
-2.70926988662019
-2.70926988662019
-2.70926989011282
-2.70926989011282
-2.70926988883185
-2.70926988883185
-2.70926988794098
-2.70926988794098
-2.70926988945570
-2.70926988945570
-2.70926988875633
-2.70926988875633
-2.70926988812430
-2.70926988771812
-2.70926990802170
-2.70926990802170
-2.70927002780898
-2.70927002780898
-2.70927002248078
-2.70927002248078
-2.70927002830857
-2.70927002830857
-2.70926989661864
-2.70926989661864
-2.70926989988996
-2.70926989988996
-2.70926989839665
-2.70926989839665
-2.70926989360067
-2.70926989360067
-2.70926989606555
-2.70926989606555
-2.70926989801878
-2.70926989801878
-2.70927003466222
-2.70927003466222
-2.70926989352601
-2.70926989352601
-2.70927002972577
-2.70927002972577
-2.70926989246871
-2.70926989246871
-2.70926989506572
-2.70926989506572
-2.70927003272419
-2.70927003272419
-2.70926989071882
-2.70926989071882
-2.70927003187157
-2.70927003187157
-2.70927003314340
-2.70927003314340
-2.70927004018159
-2.70927004018159
-2.70927004048935
-2.70927004048935
-2.70927003673936
-2.70927003673936
-2.70926989538459
-2.70926989538459
-2.70926989265225
-2.70926989265225
-2.70926989322683
-2.70926989322683
-2.70926989021223
-2.70926989021223
-2.70927003423334
-2.70927003423334
-2.70927003828684
-2.70927003828684
-2.70927003527152
-2.70927003527152
-2.70926988976577
-2.70927003299957
-2.70927003299957
-2.70927003669912
-2.70927003669912
-2.70927003995320
-2.70927003903384
-2.70927003903384
-2.70926989247657
-2.70926989247657
-2.70926989116388
-2.70926989116388
-2.70926989052411
-2.70927003701819
-2.70927003701819
-2.70927003952630
-2.70927003751059
-2.70927003751059
-2.70927003742705
-2.70926989186356
-2.70926989186356
-2.70926989146979
-2.70927002982714
-2.70927002982714
-2.70926991637658
-2.70926991637658
-2.70927003518932
-2.70927003518932
-2.70927003253181
-2.70927003253181
-2.70927003417047
-2.70927003417047
-2.70926990960622
-2.70926990960622
-2.70927003581971
-2.70927003581971
-2.70926990651470
-2.70926990651470
-2.70926990320842
-2.70926990320842
-2.70926990015696
-2.70926990015696
-2.70927003602942
-2.70927003276303
-2.70927003276303
-2.70927003311350
-2.70927003311350
-2.70927003401076
-2.70927003401076
-2.70927003544483
-2.70927003488131
-2.70927003488131
-2.70927003354318
-2.70926990517649
-2.70926990517649
-2.70926990521200
-2.70926990521200
-2.70926990340648
-2.70926990340648
-2.70926990381094
-2.70926990381094
-2.70926989520288
-2.70926989520288
-2.70926989404582
-2.70926989404582
-2.70926989302066
-2.70926989302066
-2.70926990195915
-2.70926990195915
-2.70926990164500
-2.70926990164500
-2.70926989688860
-2.70926989688860
-2.70926990038618
-2.70926990038618
-2.70926990220363
-2.70926990220363
-2.70926989797488
-2.70926989797488
-2.70926989361309
-2.70926989361309
-2.70926989949012
-2.70926989949012
-2.70926990108855
-2.70926990108855
-2.70926989524542
-2.70926989524542
-2.70926989807677
-2.70926989807677
-2.70926989454544
-2.70926989454544
-2.70926990044565
-2.70926990044565
-2.70926989933011
-2.70926989933011
-2.70926989530630
-2.70926989672239
-2.70926989672239
-2.70926989861858
-2.70926989861858
-2.70926989736595
-2.70926989736595
-2.70926989582871
-2.70926989582871
-2.70926989733429
-2.70926989733429
-2.70926989812753
-2.70926989812753
-2.70926989637188
-2.70926989637188
-2.70926989811729
-2.70926989811729
-2.70926989690847
-2.70927002552268
-2.70927002552268
-2.70927002418876
-2.70927002418876
-2.70927002503197
-2.70927002503197
-2.70927002691598
-2.70927002691598
-2.70927002815748
-2.70927002815748
-2.70927003010127
-2.70927003010127
-2.70927003169977
-2.70927003169977
-2.70927003178374
-2.70926989980206
-2.70926989980206
-2.70926990003583
-2.70926990003583
-2.70926989943416
-2.70926989943416
-2.70927002328301
-2.70927002328301
-2.70927002089939
-2.70927002089939
-2.70927002608852
-2.70927002608852
-2.70927002764126
-2.70927002764126
-2.70927002853748
-2.70927002853748
-2.70927002951971
-2.70927002951971
-2.70927002985832
-2.70927002985832
-2.70927003076541
-2.70927003076541
-2.70927003061501
-2.70926991341918
-2.70926991341918
-2.70926991281629
-2.70926991281629
-2.70926990626608
-2.70926990626608
-2.70926990299209
-2.70926990299209
-2.70926990277925
-2.70926990277925
-2.70926990133758
-2.70926990133758
-2.70926990190076
-2.70926990190076
-2.70926990189654
-2.70926990189654
-2.70926990172686
-2.70926990172686
-2.70927000732220
-2.70927000732220
-2.70927001214016
-2.70927001214016
-2.70927000986659
-2.70927000986659
-2.70927000929954
-2.70927000929954
-2.70927001674491
-2.70927001674491
-2.70927001743848
-2.70927001743848
-2.70927001321662
-2.70927001321662
-2.70927002014621
-2.70927002014621
-2.70927001892729
-2.70927001892729
-2.70927001419433
-2.70927001419433
-2.70927002434611
-2.70927002434611
-2.70927001514009
-2.70927001514009
-2.70927002107735
-2.70927002107735
-2.70927001669099
-2.70927001669099
-2.70927002269821
-2.70927002269821
-2.70927002913005
-2.70927002913005
-2.70927002932501
-2.70927002932501
-2.70927002592070
-2.70927002592070
-2.70927002929083
-2.70927002641338
-2.70927002641338
-2.70927002764620
-2.70927002764620
-2.70927001727907
-2.70927001727907
-2.70927002198559
-2.70927002198559
-2.70927002030556
-2.70927002030556
-2.70927002003678
-2.70927002003678
-2.70927002412238
-2.70927002412238
-2.70926992303324
-2.70926992303324
-2.70926991574985
-2.70926991574985
-2.70926991402610
-2.70926991402610
-2.70926991036527
-2.70926991036527
-2.70926991146736
-2.70926991146736
-2.70926991205730
-2.70926991205730
-2.70926990959684
-2.70926990959684
-2.70926990747205
-2.70926990747205
-2.70926990603707
-2.70926990603707
-2.70926990548199
-2.70926990548199
-2.70927002756152
-2.70926990498254
-2.70926990498254
-2.70926990430139
-2.70926990430139
-2.70926990277452
-2.70926990277452
-2.70926990291814
-2.70926990291814
-2.70926990337198
-2.70926992232534
-2.70926992232534
-2.70927000507292
-2.70927000507292
-2.70926991207974
-2.70926991207974
-2.70926990732249
-2.70926990732249
-2.70926990923693
-2.70926990923693
-2.70927001448949
-2.70927001448949
-2.70927001779493
-2.70927001779493
-2.70927002685689
-2.70927002685689
-2.70927001348204
-2.70927001348204
-2.70927002352544
-2.70927002352544
-2.70927002493208
-2.70927002493208
-2.70927002695843
-2.70926990729545
-2.70926990729545
-2.70926990858487
-2.70926990858487
-2.70927001557617
-2.70927001557617
-2.70927002609736
-2.70927002609736
-2.70927002189664
-2.70927002189664
-2.70926990471277
-2.70926990471277
-2.70927001739125
-2.70927001739125
-2.70927002406364
-2.70927002406364
-2.70927002614853
-2.70926990626008
-2.70926990626008
-2.70927001833120
-2.70927001833120
-2.70926990748785
-2.70926990748785
-2.70927002108772
-2.70927002108772
-2.70927002157416
-2.70927002157416
-2.70927002533795
-2.70927002533795
-2.70927002447567
-2.70927002447567
-2.70926990415952
-2.70926990415952
-2.70926990516792
-2.70926990516792
-2.70926990522051
-2.70926990522051
-2.70926990483869
-2.70927001133895
-2.70927001133895
-2.70927001249142
-2.70927001249142
-2.70927002481253
-2.70927002243861
-2.70927002243861
-2.70927001874657
-2.70927001874657
-2.70926992054635
-2.70926992054635
-2.70927002390894
-2.70927002035250
-2.70927002035250
-2.70927002292975
-2.70927002292975
-2.70927002333610
-2.70927002304600
-2.70926992016618
-2.70926992016618
-2.70926991797325
-2.70926991797325
-2.70927001925135
-2.70927001925135
-2.70927002048369
-2.70927002048369
-2.70927001935007
-2.70927001935007
-2.70927002188441
-2.70927002188441
-2.70926991822804
-2.70926991822804
-2.70927002142084
-2.70927002142084
-2.70926991451020
-2.70926991451020
-2.70926991105350
-2.70926991105350
-2.70927001951776
-2.70927001951776
-2.70926991231303
-2.70926991231303
-2.70927002091001
-2.70926991695290
-2.70926991695290
-2.70926991766994
-2.70926991766994
-2.70926990963314
-2.70926990963314
-2.70926991687522
-2.70926991687522
-2.70926991152260
-2.70926991152260
-2.70926990801352
-2.70926990801352
-2.70926990720360
-2.70926990720360
-2.70926991583820
-2.70926991583820
-2.70926990633011
-2.70926990633011
-2.70926991419886
-2.70926991419886
-2.70926990752189
-2.70926990752189
-2.70926990700451
-2.70926991028071
-2.70926991028071
-2.70926991389960
-2.70926991389960
-2.70926991208175
-2.70926991208175
-2.70926990891622
-2.70926990891622
-2.70926990764719
-2.70926990764719
-2.70926991250928
-2.70926991250928
-2.70926991331692
-2.70926991331692
-2.70926990825437
-2.70926990919106
-2.70926990919106
-2.70926991184188
-2.70926991184188
-2.70926991162940
-2.70926991162940
-2.70926991033524
-2.70926991033524
-2.70926990954642
-2.70926990954642
-2.70926990888197
-2.70926990888197
-2.70926991137939
-2.70926991137939
-2.70926991026093
-2.70926991026093
-2.70926991151454
-2.70926991151454
-2.70926991052920
-2.70927000770431
-2.70927000770431
-2.70927001631643
-2.70927001631643
-2.70927001765096
-2.70927001765096
-2.70927001843145
-2.70927001843145
-2.70927001840024
-2.70927001840024
-2.70926991904465
-2.70926991904465
-2.70926991302768
-2.70926991302768
-2.70926991304768
-2.70926991304768
-2.70927000119650
-2.70927000119650
-2.70927000832257
-2.70927000832257
-2.70927000988392
-2.70927000988392
-2.70927001144828
-2.70927001144828
-2.70927001324568
-2.70927001324568
-2.70927001214711
-2.70927001214711
-2.70927001434871
-2.70927001434871
-2.70927001480455
-2.70927001480455
-2.70927001600269
-2.70927001600269
-2.70927001783856
-2.70927001713628
-2.70927001713628
-2.70926991930745
-2.70926991930745
-2.70926991914138
-2.70926991914138
-2.70926991540612
-2.70926991540612
-2.70926991439837
-2.70926991439837
-2.70926991467085
-2.70926991467085
-2.70926991384909
-2.70926991384909
-2.70926991344290
-2.70926991344290
-2.70927000676898
-2.70927000676898
-2.70927000540340
-2.70927000540340
-2.70926999873286
-2.70926999873286
-2.70927000303739
-2.70927000303739
-2.70927000894558
-2.70927000894558
-2.70927001093645
-2.70927001093645
-2.70927001485364
-2.70927001485364
-2.70927001192854
-2.70927001192854
-2.70927001516877
-2.70927001516877
-2.70927001719766
-2.70927001643062
-2.70927001643062
-2.70927001536852
-2.70927001536852
-2.70927001611486
-2.70927001611486
-2.70926993593579
-2.70926993593579
-2.70926993433966
-2.70926993433966
-2.70926992672808
-2.70926992672808
-2.70926992563360
-2.70926992563360
-2.70926993143166
-2.70926993143166
-2.70926992050865
-2.70926992050865
-2.70926992261811
-2.70926992261811
-2.70926992093976
-2.70926992093976
-2.70926991704842
-2.70926991704842
-2.70926991787851
-2.70926991787851
-2.70926991564496
-2.70926991564496
-2.70926991657100
-2.70926991657100
-2.70926991504331
-2.70926991504331
-2.70926991645032
-2.70926991645032
-2.70926991551923
-2.70926991596880
-2.70926999866898
-2.70926999866898
-2.70926999499044
-2.70926999499044
-2.70927000334604
-2.70927000334604
-2.70927000018492
-2.70927000018492
-2.70927000511758
-2.70927000511758
-2.70927000702833
-2.70927000702833
-2.70927001030195
-2.70927001030195
-2.70927000871973
-2.70927000871973
-2.70927001221865
-2.70927001221865
-2.70927001571391
-2.70927001571391
-2.70927001242057
-2.70927001242057
-2.70927001501153
-2.70927001501153
-2.70926999150020
-2.70926999150020
-2.70927000198750
-2.70927000198750
-2.70926999515068
-2.70926999515068
-2.70927001038704
-2.70927001038704
-2.70927000630438
-2.70927000630438
-2.70927000502419
-2.70927000502419
-2.70927000860543
-2.70927000860543
-2.70927001359304
-2.70927001359304
-2.70927001101842
-2.70927001101842
-2.70927001271363
-2.70927001271363
-2.70927001267771
-2.70927001267771
-2.70926993751879
-2.70926993751879
-2.70926992848843
-2.70926992848843
-2.70926992641907
-2.70926992641907
-2.70926992959166
-2.70926992959166
-2.70926992441359
-2.70926992441359
-2.70926993305672
-2.70926993305672
-2.70926993073509
-2.70926993073509
-2.70926992548675
-2.70926992548675
-2.70926993220805
-2.70926993220805
-2.70926992905676
-2.70926992905676
-2.70926992829697
-2.70926992829697
-2.70926992265941
-2.70926992265941
-2.70926992097216
-2.70926992097216
-2.70926991933522
-2.70926991933522
-2.70926992411192
-2.70926992411192
-2.70926992078335
-2.70926992078335
-2.70926992078763
-2.70926992078763
-2.70926991795863
-2.70926991795863
-2.70926991712246
-2.70926991712246
-2.70926991843738
-2.70926991843738
-2.70926991795913
-2.70926991795913
-2.70926991711564
-2.70926991730589
-2.70927000015863
-2.70927000015863
-2.70927000298716
-2.70927000298716
-2.70927000761735
-2.70927000761735
-2.70927001253990
-2.70927001311024
-2.70927001311024
-2.70927001113041
-2.70927001113041
-2.70927001168088
-2.70927001168088
-2.70927000581181
-2.70927000581181
-2.70927000939269
-2.70927000939269
-2.70927001001655
-2.70927001001655
-2.70926994548326
-2.70926994548326
-2.70927001122748
-2.70927000921582
-2.70927000921582
-2.70927001027267
-2.70926993668889
-2.70926993668889
-2.70926992730979
-2.70926992730979
-2.70926993316869
-2.70926993316869
-2.70926993188606
-2.70926993188606
-2.70926993246434
-2.70926993246434
-2.70926991799936
-2.70926991923600
-2.70926991923600
-2.70926992378128
-2.70926992378128
-2.70926992723335
-2.70926992723335
-2.70926992514251
-2.70926992514251
-2.70926992483262
-2.70926992483262
-2.70926993145316
-2.70926993145316
-2.70926991879463
-2.70926991879463
-2.70926993087922
-2.70926993087922
-2.70926992989308
-2.70926992989308
-2.70926992874253
-2.70926992874253
-2.70926992017528
-2.70926992017528
-2.70926992188828
-2.70926992188828
-2.70926992402117
-2.70926992402117
-2.70926992104349
-2.70926992104349
-2.70926991952964
-2.70926992356428
-2.70926992356428
-2.70926992828217
-2.70926992828217
-2.70926992804109
-2.70926992804109
-2.70926992645163
-2.70926992645163
-2.70926992336912
-2.70926992336912
-2.70926992798899
-2.70926992798899
-2.70926992563612
-2.70926992563612
-2.70926992268429
-2.70926992268429
-2.70926992156479
-2.70926992156479
-2.70926992047015
-2.70926992100906
-2.70926992100906
-2.70926992603590
-2.70926992603590
-2.70926992398608
-2.70926992398608
-2.70926992146588
-2.70926992146588
-2.70926992232871
-2.70926992232871
-2.70926992477119
-2.70926992477119
-2.70926992504776
-2.70926992504776
-2.70926992296914
-2.70926992296914
-2.70926992274753
-2.70926992274753
-2.70926992414551
-2.70926992414551
-2.70926992391590
-2.70926999794809
-2.70926999794809
-2.70927000322569
-2.70927000322569
-2.70927000487190
-2.70927000487190
-2.70927000754262
-2.70927000754262
-2.70927000822252
-2.70927000822252
-2.70927000917206
-2.70926993969936
-2.70926993969936
-2.70926993538765
-2.70926993538765
-2.70926993597852
-2.70926993597852
-2.70926992686885
-2.70926992686885
-2.70926992655815
-2.70926992655815
-2.70926992539362
-2.70926992539362
-2.70926999298000
-2.70926999298000
-2.70926999625352
-2.70926999625352
-2.70926999710675
-2.70926999710675
-2.70927000149658
-2.70927000149658
-2.70926999028000
-2.70926999028000
-2.70927000669907
-2.70927000669907
-2.70926999805948
-2.70926999805948
-2.70927000009443
-2.70927000009443
-2.70927000144295
-2.70927000144295
-2.70927000869259
-2.70927000607963
-2.70927000607963
-2.70926994253773
-2.70926994253773
-2.70926994023410
-2.70926994023410
-2.70926994232296
-2.70926994232296
-2.70926994170822
-2.70926994170822
-2.70926993738974
-2.70926993738974
-2.70926993495158
-2.70926993495158
-2.70926993053826
-2.70926993053826
-2.70926998548290
-2.70926998548290
-2.70926998096924
-2.70926998096924
-2.70926999180760
-2.70926999180760
-2.70926998719636
-2.70926998719636
-2.70926999257905
-2.70926999257905
-2.70926999658146
-2.70926999658146
-2.70926999472530
-2.70926999472530
-2.70927000302391
-2.70927000302391
-2.70927000371252
-2.70927000371252
-2.70926999509263
-2.70926999509263
-2.70927000740905
-2.70927000740905
-2.70927000096542
-2.70927000096542
-2.70927000659639
-2.70927000659639
-2.70927000440725
-2.70927000440725
-2.70927000373168
-2.70927000373168
-2.70927000541738
-2.70927000541738
-2.70926999342212
-2.70926999342212
-2.70927000700206
-2.70927000700206
-2.70926999900087
-2.70926999900087
-2.70927000716659
-2.70927000125048
-2.70927000125048
-2.70927000599878
-2.70927000599878
-2.70927000566695
-2.70927000566695
-2.70926994872501
-2.70926994872501
-2.70926994405144
-2.70926994405144
-2.70926994404913
-2.70926994404913
-2.70926993993821
-2.70926993993821
-2.70926993323072
-2.70926993323072
-2.70926993031638
-2.70926993031638
-2.70926992815306
-2.70926992815306
-2.70926992904690
-2.70926992904690
-2.70926992663275
-2.70926992663275
-2.70926992771799
-2.70926992771799
-2.70926992700023
-2.70926997254493
-2.70926997254493
-2.70926997311424
-2.70926997311424
-2.70926997650002
-2.70926997650002
-2.70926997826105
-2.70926997826105
-2.70926998296022
-2.70926998296022
-2.70926998880771
-2.70926998880771
-2.70926999639453
-2.70926999639453
-2.70926998887216
-2.70926998887216
-2.70926999012612
-2.70926999012612
-2.70926998983023
-2.70926998983023
-2.70926999145238
-2.70926999145238
-2.70926999973911
-2.70926999973911
-2.70926999720779
-2.70926999720779
-2.70927000285529
-2.70927000285529
-2.70927000395883
-2.70927000395883
-2.70927000266342
-2.70927000266342
-2.70927000451922
-2.70927000451922
-2.70926999692628
-2.70926999692628
-2.70927000122299
-2.70927000122299
-2.70926994735834
-2.70926994735834
-2.70927000029597
-2.70927000029597
-2.70927000301867
-2.70927000301867
-2.70927000211704
-2.70927000279801
-2.70927000279801
-2.70926994178777
-2.70926994178777
-2.70926993804863
-2.70926993804863
-2.70926993872203
-2.70926993872203
-2.70926993477492
-2.70926993477492
-2.70926993006098
-2.70926993006098
-2.70926994035123
-2.70926994035123
-2.70926992826056
-2.70926992836589
-2.70926992836589
-2.70926993537547
-2.70926993537547
-2.70926992855446
-2.70926992855446
-2.70926993493465
-2.70926993493465
-2.70926993313067
-2.70926993313067
-2.70926993225701
-2.70926993225701
-2.70926993106559
-2.70926993106559
-2.70926993005810
-2.70926993005810
-2.70926993933654
-2.70926993933654
-2.70926993863767
-2.70926993863767
-2.70926993368549
-2.70926993368549
-2.70926993636069
-2.70926993636069
-2.70926993603373
-2.70926993603373
-2.70926993014319
-2.70926993014319
-2.70926993167591
-2.70926993167591
-2.70926993229809
-2.70926993229809
-2.70926993268652
-2.70926993268652
-2.70926992973787
-2.70926993485969
-2.70926993485969
-2.70926993458199
-2.70926993458199
-2.70926993368234
-2.70926993368234
-2.70926993137438
-2.70926993137438
-2.70926993083217
-2.70926993083217
-2.70926993037648
-2.70926993361008
-2.70926993361008
-2.70926993149988
-2.70926993149988
-2.70926993243627
-2.70926993243627
-2.70926993299939
-2.70926999295817
-2.70926999295817
-2.70926999466424
-2.70926999466424
-2.70926999758723
-2.70926999758723
-2.70926999893945
-2.70926999893945
-2.70927000136866
-2.70927000136866
-2.70926996130052
-2.70926996130052
-2.70926996775435
-2.70926996775435
-2.70926998506531
-2.70926998506531
-2.70926998672605
-2.70926998672605
-2.70926997758904
-2.70926997758904
-2.70926997919408
-2.70926997919408
-2.70926998068454
-2.70926998068454
-2.70926998474791
-2.70926998474791
-2.70926998288247
-2.70926998288247
-2.70926998262887
-2.70926998262887
-2.70926999728805
-2.70926999728805
-2.70926999852718
-2.70926999852718
-2.70926995210606
-2.70926995210606
-2.70927000081845
-2.70927000081845
-2.70927000071595
-2.70926994643169
-2.70926994643169
-2.70926994703035
-2.70926994703035
-2.70926993461516
-2.70926993461516
-2.70926993340503
-2.70926996331957
-2.70926996331957
-2.70926996668999
-2.70926996668999
-2.70926997575498
-2.70926997575498
-2.70926998894291
-2.70926998894291
-2.70927000064742
-2.70926998698332
-2.70926998698332
-2.70926999933332
-2.70926999933332
-2.70926995356823
-2.70926995356823
-2.70926999166435
-2.70926999166435
-2.70926999325627
-2.70926999325627
-2.70926995077137
-2.70926995077137
-2.70926999605245
-2.70926999605245
-2.70926999511693
-2.70926999511693
-2.70926999398865
-2.70926999398865
-2.70926994840730
-2.70926994840730
-2.70926994519507
-2.70926994519507
-2.70926994350378
-2.70926994350378
-2.70926999394926
-2.70926999394926
-2.70926994104388
-2.70926994104388
-2.70926993613301
-2.70926993613301
-2.70926998776120
-2.70926998776120
-2.70926997083389
-2.70926997083389
-2.70926998532438
-2.70926998532438
-2.70927000009413
-2.70926996208889
-2.70926996208889
-2.70926999839899
-2.70926999839899
-2.70926999946320
-2.70926999946320
-2.70926995919915
-2.70926995919915
-2.70926999753522
-2.70926999753522
-2.70926995817737
-2.70926995817737
-2.70926995660673
-2.70926995660673
-2.70926999921166
-2.70926999830877
-2.70926999830877
-2.70926993818311
-2.70926993818311
-2.70926994224307
-2.70926994224307
-2.70926993741724
-2.70926993741724
-2.70926993593283
-2.70926993593283
-2.70926993725572
-2.70926993725572
-2.70926993526144
-2.70926993526144
-2.70926993623663
-2.70926993623663
-2.70926993494505
-2.70926993554124
-2.70926999163348
-2.70926999163348
-2.70926999655536
-2.70926999655536
-2.70926999084519
-2.70926999084519
-2.70926998153365
-2.70926998153365
-2.70926999474553
-2.70926999474553
-2.70926999654722
-2.70926999654722
-2.70926998999795
-2.70926998999795
-2.70926999497366
-2.70926999497366
-2.70926997999064
-2.70926997999064
-2.70926998774722
-2.70926998774722
-2.70926998405335
-2.70926998405335
-2.70926998568314
-2.70926998568314
-2.70926997275692
-2.70926997275692
-2.70926997400349
-2.70926997400349
-2.70926996910053
-2.70926996910053
-2.70926997663651
-2.70926997663651
-2.70926997314501
-2.70926997314501
-2.70926996970131
-2.70926996970131
-2.70926996565578
-2.70926996565578
-2.70926996384573
-2.70926996384573
-2.70926994480754
-2.70926994480754
-2.70926995691637
-2.70926995691637
-2.70926995527138
-2.70926995527138
-2.70926993911404
-2.70926993911404
-2.70926995274466
-2.70926995274466
-2.70926994138631
-2.70926994138631
-2.70926994521500
-2.70926994521500
-2.70926995007162
-2.70926995007162
-2.70926995084143
-2.70926995084143
-2.70926993669754
-2.70926993669754
-2.70926995508754
-2.70926995508754
-2.70926994786709
-2.70926994786709
-2.70926994896884
-2.70926994896884
-2.70926995401082
-2.70926995401082
-2.70926993831669
-2.70926993831669
-2.70926994079111
-2.70926994079111
-2.70926994589869
-2.70926994589869
-2.70926993934835
-2.70926993934835
-2.70926994420128
-2.70926994420128
-2.70926994005210
-2.70926994005210
-2.70926993696073
-2.70926993717717
-2.70926993813290
-2.70926993813290
-2.70926994309367
-2.70926994309367
-2.70926994231790
-2.70926994231790
-2.70926993876666
-2.70926993876666
-2.70926993770615
-2.70926993957542
-2.70926993957542
-2.70926993920879
-2.70926993920879
-2.70926998942882
-2.70926998942882
-2.70926999240442
-2.70926999240442
-2.70926997790894
-2.70926997790894
-2.70926997516264
-2.70926997516264
-2.70926999626927
-2.70926999566398
-2.70926999566398
-2.70926998807622
-2.70926998807622
-2.70926999583406
-2.70926999278670
-2.70926999278670
-2.70926999060613
-2.70926999060613
-2.70926999496583
-2.70926999496583
-2.70926999410771
-2.70926999410771
-2.70926998115406
-2.70926998115406
-2.70926999009696
-2.70926999009696
-2.70926999492216
-2.70926998311636
-2.70926998311636
-2.70926997649296
-2.70926997649296
-2.70926999365872
-2.70926999365872
-2.70926998167755
-2.70926998167755
-2.70926997850208
-2.70926997850208
-2.70926997095081
-2.70926997095081
-2.70926995782385
-2.70926995782385
-2.70926996517117
-2.70926996517117
-2.70926996044502
-2.70926996044502
-2.70926996421461
-2.70926996421461
-2.70926996228324
-2.70926996228324
-2.70926994749889
-2.70926994749889
-2.70926996136751
-2.70926996136751
-2.70926994532090
-2.70926994532090
-2.70926994351358
-2.70926994351358
-2.70926994160158
-2.70926994160158
-2.70926994092472
-2.70926994092472
-2.70926994026375
-2.70926994026375
-2.70926993992451
-2.70926993992451
-2.70926993932836
-2.70926999329801
-2.70926996981871
-2.70926996981871
-2.70926997621471
-2.70926997621471
-2.70926999289528
-2.70926999289528
-2.70926999105487
-2.70926999105487
-2.70926998673552
-2.70926998673552
-2.70926998545356
-2.70926998545356
-2.70926997933144
-2.70926997933144
-2.70926998283252
-2.70926998283252
-2.70926996613733
-2.70926996613733
-2.70926998429018
-2.70926998429018
-2.70926996822083
-2.70926996822083
-2.70926998618334
-2.70926998618334
-2.70926998233817
-2.70926998233817
-2.70926999204939
-2.70926999204939
-2.70926999146087
-2.70926999146087
-2.70926999210003
-2.70926998869886
-2.70926998869886
-2.70926998965807
-2.70926998965807
-2.70926999015790
-2.70926999015790
-2.70926999153417
-2.70926999153417
-2.70926995708919
-2.70926995708919
-2.70926995971313
-2.70926995971313
-2.70926998960116
-2.70926998960116
-2.70926995175913
-2.70926995175913
-2.70926994957334
-2.70926994957334
-2.70926999093465
-2.70926995540414
-2.70926995540414
-2.70926995128814
-2.70926995128814
-2.70926994167276
-2.70926994167276
-2.70926994093544
-2.70926994093544
-2.70926999045169
-2.70926995414681
-2.70926995414681
-2.70926995074565
-2.70926995074565
-2.70926994732303
-2.70926994732303
-2.70926994144267
-2.70926994277728
-2.70926994277728
-2.70926995303529
-2.70926995303529
-2.70926994395422
-2.70926994395422
-2.70926995243923
-2.70926995243923
-2.70926994940996
-2.70926994940996
-2.70926994298298
-2.70926994298298
-2.70926995081098
-2.70926995081098
-2.70926994182474
-2.70926994514513
-2.70926994514513
-2.70926994641629
-2.70926994641629
-2.70926994783849
-2.70926994783849
-2.70926994714159
-2.70926994714159
-2.70926994252079
-2.70926994252079
-2.70926994285366
-2.70926994285366
-2.70926994474050
-2.70926994474050
-2.70926994511179
-2.70926994511179
-2.70926994467353
-2.70926994467353
-2.70926994403038
-2.70926994403038
-2.70926994332791
-2.70926994332791
-2.70926994412378
-2.70926994412378
-2.70926997444192
-2.70926997444192
-2.70926998737329
-2.70926998737329
-2.70926997049225
-2.70926997049225
-2.70926997246791
-2.70926997246791
-2.70926998151276
-2.70926998151276
-2.70926997827165
-2.70926997827165
-2.70926997511895
-2.70926997511895
-2.70926998504804
-2.70926998504804
-2.70926998658194
-2.70926998658194
-2.70926998298092
-2.70926998298092
-2.70926998558636
-2.70926998558636
-2.70926998703491
-2.70926998703491
-2.70926998933090
-2.70926998933090
-2.70926998790652
-2.70926998790652
-2.70926998805556
-2.70926998805556
-2.70926996447180
-2.70926996447180
-2.70926996212809
-2.70926996212809
-2.70926995833036
-2.70926995833036
-2.70926995806190
-2.70926995806190
-2.70926995735179
-2.70926995735179
-2.70926994626184
-2.70926994626184
-2.70926994547918
-2.70926994547918
-2.70926998923360
-2.70926996611785
-2.70926996611785
-2.70926996097077
-2.70926996097077
-2.70926995473277
-2.70926995473277
-2.70926996941470
-2.70926996941470
-2.70926996823745
-2.70926996823745
-2.70926996663456
-2.70926996663456
-2.70926998456822
-2.70926998456822
-2.70926997135161
-2.70926997135161
-2.70926997778448
-2.70926997778448
-2.70926996417002
-2.70926996417002
-2.70926995287309
-2.70926995287309
-2.70926998721663
-2.70926998721663
-2.70926998405058
-2.70926998405058
-2.70926998211889
-2.70926998211889
-2.70926997560413
-2.70926997560413
-2.70926996714977
-2.70926996714977
-2.70926994883307
-2.70926994883307
-2.70926998597214
-2.70926998597214
-2.70926997915185
-2.70926997915185
-2.70926997758808
-2.70926997758808
-2.70926998538567
-2.70926997941789
-2.70926997941789
-2.70926997889342
-2.70926997889342
-2.70926994723639
-2.70926994723639
-2.70926998553248
-2.70926998553248
-2.70926998269973
-2.70926998269973
-2.70926998529270
-2.70926998529270
-2.70926998439132
-2.70926998439132
-2.70926998053946
-2.70926998053946
-2.70926998280427
-2.70926998280427
-2.70926998136307
-2.70926998136307
-2.70926997651756
-2.70926997651756
-2.70926998407044
-2.70926998407044
-2.70926998007464
-2.70926998007464
-2.70926994610285
-2.70926994610285
-2.70926994695311
-2.70926994695311
-2.70926996897639
-2.70926996897639
-2.70926994684081
-2.70926994684081
-2.70926994825572
-2.70926994825572
-2.70926996323723
-2.70926996323723
-2.70926997461376
-2.70926997461376
-2.70926995922645
-2.70926995922645
-2.70926996539487
-2.70926996539487
-2.70926996421094
-2.70926996421094
-2.70926997086306
-2.70926997086306
-2.70926996237033
-2.70926996237033
-2.70926997213415
-2.70926997213415
-2.70926997262215
-2.70926997262215
-2.70926995516216
-2.70926995516216
-2.70926997354767
-2.70926997354767
-2.70926997071088
-2.70926997071088
-2.70926996986153
-2.70926996986153
-2.70926995991315
-2.70926995991315
-2.70926995775641
-2.70926995775641
-2.70926998208745
-2.70926998208745
-2.70926995415129
-2.70926995415129
-2.70926995011765
-2.70926995011765
-2.70926997302840
-2.70926997302840
-2.70926995659281
-2.70926995659281
-2.70926995183289
-2.70926995183289
-2.70926994917287
-2.70926994917287
-2.70926994694044
-2.70926994694044
-2.70926995269131
-2.70926995269131
-2.70926995539860
-2.70926995539860
-2.70926995505527
-2.70926995505527
-2.70926995184617
-2.70926995184617
-2.70926994828258
-2.70926994828258
-2.70926995083949
-2.70926995083949
-2.70926995007200
-2.70926995007200
-2.70926994823609
-2.70926994823609
-2.70926994811510
-2.70926994950241
-2.70926994950241
-2.70926994878795
-2.70926994929455
-2.70926998371336
-2.70926998371336
-2.70926997699052
-2.70926997699052
-2.70926997965765
-2.70926997965765
-2.70926997905948
-2.70926997905948
-2.70926998311004
-2.70926997607497
-2.70926997607497
-2.70926995064672
-2.70926995064672
-2.70926995151101
-2.70926995151101
-2.70926995413727
-2.70926995413727
-2.70926995795068
-2.70926995795068
-2.70926996714207
-2.70926996714207
-2.70926996082570
-2.70926996082570
-2.70926996246540
-2.70926996246540
-2.70926996182867
-2.70926996182867
-2.70926995876831
-2.70926995876831
-2.70926996592770
-2.70926996592770
-2.70926995100535
-2.70926995100535
-2.70926998167673
-2.70926998167673
-2.70926998179246
-2.70926996488684
-2.70926996488684
-2.70926996840645
-2.70926996840645
-2.70926997375418
-2.70926997375418
-2.70926996917744
-2.70926996917744
-2.70926996826099
-2.70926996826099
-2.70926998097063
-2.70926998097063
-2.70926998004673
-2.70926998004673
-2.70926997498256
-2.70926997498256
-2.70926997659409
-2.70926997659409
-2.70926998122541
-2.70926998029498
-2.70926998029498
-2.70926997793480
-2.70926997793480
-2.70926995236859
-2.70926995236859
-2.70926995185476
-2.70926997669425
-2.70926997669425
-2.70926997721377
-2.70926997721377
-2.70926997932326
-2.70926997731143
-2.70926997731143
-2.70926997852029
-2.70926997852029
-2.70926997813020
-2.70926997791468
-2.70926995217539
-2.70926995217539
-2.70926995174307
-2.70926995174307
-2.70926995163484
-2.70926995163484
-2.70926995321400
-2.70926995321400
-2.70926995513113
-2.70926995513113
-2.70926995351905
-2.70926995351905
-2.70926996368937
-2.70926996368937
-2.70926995767009
-2.70926995767009
-2.70926996048244
-2.70926996048244
-2.70926997344796
-2.70926997344796
-2.70926997160770
-2.70926997160770
-2.70926996953781
-2.70926996953781
-2.70926996162639
-2.70926996162639
-2.70926995650605
-2.70926995650605
-2.70926995990353
-2.70926995990353
-2.70926997409742
-2.70926997409742
-2.70926997272137
-2.70926997272137
-2.70926997696525
-2.70926997557598
-2.70926997557598
-2.70926996685073
-2.70926996685073
-2.70926995422444
-2.70926995422444
-2.70926995682424
-2.70926995682424
-2.70926996308653
-2.70926996308653
-2.70926997623797
-2.70926997476841
-2.70926997476841
-2.70926996544902
-2.70926996544902
-2.70926997511015
-2.70926997511015
-2.70926995273876
-2.70926995401117
-2.70926995401117
-2.70926995349922
-2.70926995349922
-2.70926995378421
-2.70926996951754
-2.70926996951754
-2.70926997468566
-2.70926997468566
-2.70926995491954
-2.70926995491954
-2.70926997240512
-2.70926997240512
-2.70926997561800
-2.70926997162187
-2.70926997162187
-2.70926997092949
-2.70926997092949
-2.70926997504307
-2.70926997014908
-2.70926997014908
-2.70926996975817
-2.70926996975817
-2.70926997303812
-2.70926997303812
-2.70926997172162
-2.70926997172162
-2.70926997279230
-2.70926997279230
-2.70926997330303
-2.70926997275298
-2.70926997275298
-2.70926997025342
-2.70926997025342
-2.70926997112718
-2.70926997188960
-2.70926995872242
-2.70926995872242
-2.70926996503540
-2.70926996503540
-2.70926995948688
-2.70926995948688
-2.70926996655490
-2.70926996655490
-2.70926995509882
-2.70926995509882
-2.70926996772653
-2.70926996772653
-2.70926996819080
-2.70926996819080
-2.70926996906545
-2.70926996906545
-2.70926995600592
-2.70926995600592
-2.70926996972663
-2.70926995701046
-2.70926995701046
-2.70926995655746
-2.70926995655746
-2.70926995784482
-2.70926995784482
-2.70926996852728
-2.70926996668798
-2.70926996668798
-2.70926996620361
-2.70926996620361
-2.70926996402216
-2.70926996402216
-2.70926995750487
-2.70926995750487
-2.70926996086110
-2.70926996086110
-2.70926995869785
-2.70926995869785
-2.70926995694675
-2.70926996452265
-2.70926996452265
-2.70926996289128
-2.70926996289128
-2.70926996203780
-2.70926996203780
-2.70926996706122
-2.70926996706122
-2.70926996624524
-2.70926996624524
-2.70926996764502
-2.70926995760147
-2.70926995760147
-2.70926995919745
-2.70926995919745
-2.70926996688658
-2.70926996540962
-2.70926996540962
-2.70926995790218
-2.70926996026566
-2.70926996026566
-2.70926996217029
-2.70926996217029
-2.70926995902809
-2.70926995835497
-2.70926995835497
-2.70926996566951
-2.70926996384656
-2.70926996384656
-2.70926996166966
-2.70926996166966
-2.70926995993629
-2.70926995993629
-2.70926996628327
-2.70926996284614
-2.70926996284614
-2.70926995938196
-2.70926996107730
-2.70926996477009
-2.70926996388713
-2.70926996315842
-2.70926996315842
-2.70926996066671
-2.70926996212029


==> hist_eig_deltay_unprec.dat <==
-5.71957159574859
-5.71957152309413
-5.71957119983382
-5.71957106227903
-5.71957098999075
-5.71957097114783
-5.71957096179039
-5.71957094155250
-5.71957093722525
-5.71957093325724
-5.71957092215107
-5.71957091135647
-5.71957090563611
-5.71957090287199
-5.71957089726472
-5.71957089243982
-5.71957088591790
-5.71957087783494
-5.71957086917491
-5.71957086662393
-5.71957085692042
-5.71957085309793
-5.71957084981925
-5.71957084584869
-5.71957083734048
-5.71957083384997
-5.71957082712882
-5.71957082110501
-5.71957080855570
-5.71957080113375
-5.71957080095461
-5.71957079537646
-5.71957079433518
-5.71957079039935
-5.71957078680297
-5.71957078206430
-5.71957077737995
-5.71957077417772
-5.71957076448490
-5.71957076216505
-5.71957075963245
-5.71957075461958
-5.71957074817568
-5.71957074608503
-5.71957074530048
-5.71957074234158
-5.71957073542363
-5.71957073134576
-5.71957073001055
-5.71957072323296
-5.71957071830430
-5.71957071550795
-5.71957071447516
-5.71957070965346
-5.71957070617465
-5.71957070132005
-5.71957070013092
-5.71957069309549
-5.71957068887908
-5.71957068749165
-5.71957068425648
-5.71957068055617
-5.71957067981080
-5.71957067756236
-5.71957067628967
-5.71957067075483
-5.71957066966449
-5.71957066570857
-5.71957066238735
-5.71957066053024
-5.71957065525088
-5.71957065179196
-5.71957064935224
-5.71957064584572
-5.71957064410071
-5.71957064223727
-5.71957064033528
-5.71957063872680
-5.71957063620962
-5.71957063218454
-5.71957062984422
-5.71957062816241
-5.71957062669615
-5.71957062097864
-5.71957061730739
-5.71957061527112
-5.71957061307298
-5.71957061141708
-5.71957060932973
-5.71957060545496
-5.71957060280926
-5.71957060255307
-5.71957059813969
-5.71957059575700
-5.71957059373837
-5.71957059262856
-5.71957059155407
-5.71957058790848
-5.71957058633270
-5.71957058380855
-5.71957058105039
-5.71957057705832
-5.71957057412965
-5.71957057206197
-5.71957057049178
-5.71957056830341
-5.71957056625431
-5.71957056520952
-5.71957056075177
-5.71957055899993
-5.71957055795325
-5.71957055464620
-5.71957055282947
-5.71957055223986
-5.71957055027557
-5.71957054679968
-5.71957054546547
-5.71957054219770
-5.71957054047294
-5.71957053815042
-5.71957053723293
-5.71957053637595
-5.71957053437266
-5.71957052925205
-5.71957052814013
-5.71957052574987
-5.71957052470865
-5.71957052308026
-5.71957051885185
-5.71957051828301
-5.71957051755642
-5.71957051548800
-5.71957051358051
-5.71957051233969
-5.71957051096135
-5.71957050875218
-5.71957050591325
-5.71957050435218
-5.71957050174275
-5.71957050019804
-5.71957049785862
-5.71957049603168
-5.71957049548508
-5.71957049332007
-5.71957049187655
-5.71957049139650
-5.71957049039565
-5.71957048638840
-5.71957048484073
-5.71957048372560
-5.71957048132324
-5.71957048049491
-5.71957047923653
-5.71957047667295
-5.71957047443520
-5.71957047302059
-5.71957047202599
-5.71957046802234
-5.71957046630552
-5.71957046538504
-5.71957046403298
-5.71957046249619
-5.71957046086984
-5.71957045819189
-5.71957045732008
-5.71957045137436
-5.71957045120998
-5.71957045034269
-5.71957045000265
-5.71957044855528
-5.71957044778506
-5.71957044594234
-5.71957044511551
-5.71957044400165
-5.71957044276349
-5.71957044225175
-5.71957044114175
-5.71957043954031
-5.71957043845536
-5.71957043679430
-5.71957043242012
-5.71957043087113
-5.71957042990089
-5.71957042879947
-5.71957042739094
-5.71957042575734
-5.71957042424681
-5.71957042303359
-5.71957042263319
-5.71957042151801
-5.71957041991266
-5.71957041810985
-5.71957041685926
-5.71957041442134
-5.71957041375371
-5.71957041233565
-5.71957040946484
-5.71957040767827
-5.71957040690993
-5.71957040567347
-5.71957040530101
-5.71957040357696
-5.71957040320658
-5.71957040065060
-5.71957039962871
-5.71957039776259
-5.71957039713739
-5.71957039513615
-5.71957039409486
-5.71957039355944
-5.71957039102161
-5.71957039059594
-5.71957039011896
-5.71957038712835
-5.71957038636523
-5.71957038446791
-5.71957038350625
-5.71957038273091
-5.71957038098087
-5.71957037869198
-5.71957037827847
-5.71957037701650
-5.71957037445471
-5.71957037343263
-5.71957037257309
-5.71957037142945
-5.71957037106627
-5.71957037001529
-5.71957036946777
-5.71957036728952
-5.71957036590927
-5.71957036455098
-5.71957036408216
-5.71957036198515
-5.71957036104275
-5.71957035953830
-5.71957035831301
-5.71957035746079
-5.71957035717647
-5.71957035529895
-5.71957035397289
-5.71957035198925
-5.71957035054519
-5.71957035031126
-5.71957034912425
-5.71957034778629
-5.71957034687356
-5.71957034621502
-5.71957034446241
-5.71957034295370
-5.71957034040132
-5.71957034004748
-5.71957033880763
-5.71957033815084
-5.71957033789732
-5.71957033615901
-5.71957033529399
-5.71957033420245
-5.71957033253866
-5.71957033187385
-5.71957033094705
-5.71957032962341
-5.71957032832001
-5.71957032729899
-5.71957032595470
-5.71957032528949
-5.71957032435025
-5.71957032401346
-5.71957032294601
-5.71957032086484
-5.71957032016969
-5.71957031836467
-5.71957031788339
-5.71957031669255
-5.71957031629569
-5.71957031461446
-5.71957031429511
-5.71957031239744
-5.71957031158651
-5.71957031056564
-5.71957031019299
-5.71957030963103
-5.71957030799637
-5.71957030748637
-5.71957030526927
-5.71957030439556
-5.71957030351266
-5.71957030288837
-5.71957030164929
-5.71957029974407
-5.71957029928575
-5.71957029854063
-5.71957029770152
-5.71957029669350
-5.71957029559303
-5.71957029505249
-5.71957029439901
-5.71957029357295
-5.71957029225935
-5.71957029164012
-5.71957028981034
-5.71957028960787
-5.71957028919753
-5.71957028855260
-5.71957028541943
-5.71957028408056
-5.71957028328443
-5.71957028196900
-5.71957028155815
-5.71957028123944
-5.71957028052803
-5.71957027850682
-5.71957027694596
-5.71957027604427
-5.71957027474456
-5.71957027411793
-5.71957027359296
-5.71957027296961
-5.71957027206979
-5.71957027027076
-5.71957026933940
-5.71957026889919
-5.71957026758593
-5.71957026667927
-5.71957026597352
-5.71957026462026
-5.71957026428685
-5.71957026287863
-5.71957026268620
-5.71957026127095
-5.71957026100051
-5.71957025952939
-5.71957025882536
-5.71957025731577
-5.71957025717988
-5.71957025704755
-5.71957025552521
-5.71957025488930
-5.71957025411103
-5.71957025347002
-5.71957025185182
-5.71957025128555
-5.71957025065237
-5.71957024975418
-5.71957024931417
-5.71957024783211
-5.71957024737928
-5.71957024648445
-5.71957024599485
-5.71957024471852
-5.71957024403656
-5.71957024279502
-5.71957024238879
-5.71957024119389
-5.71957024096138
-5.71957024086283
-5.71957023859449
-5.71957023805572
-5.71957023685308
-5.71957023672307
-5.71957023622267
-5.71957023519597
-5.71957023376298
-5.71957023314605
-5.71957023292532
-5.71957023149419
-5.71957023089263
-5.71957022928770
-5.71957022884773
-5.71957022790516
-5.71957022718351
-5.71957022645438
-5.71957022607434
-5.71957022484119
-5.71957022450918
-5.71957022351988
-5.71957022268563
-5.71957022112384
-5.71957022058291
-5.71957021983961
-5.71957021933183
-5.71957021843532
-5.71957021778857
-5.71957021720378
-5.71957021653720
-5.71957021618836
-5.71957021463196
-5.71957021408628
-5.71957021375898
-5.71957021322708
-5.71957021116805
-5.71957021078517
-5.71957021011721
-5.71957020930369
-5.71957020862969
-5.71957020833609
-5.71957020774005
-5.71957020674733
-5.71957020606230
-5.71957020556056
-5.71957020506070
-5.71957020453557
-5.71957020315174
-5.71957020245744
-5.71957020192382
-5.71957020148030
-5.71957020099268
-5.71957019966201
-5.71957019952284
-5.71957019823382
-5.71957019772876
-5.71957019754616
-5.71957019701699
-5.71957019582147
-5.71957019551495
-5.71957019494805
-5.71957019409610
-5.71957019269234
-5.71957019187440
-5.71957019156439
-5.71957019116957
-5.71957019044180
-5.71957019024090
-5.71957018905369
-5.71957018890209
-5.71957018841784
-5.71957018804713
-5.71957018666419
-5.71957018539629
-5.71957018527889
-5.71957018463763
-5.71957018383863
-5.71957018331755
-5.71957018293274
-5.71957018143180
-5.71957018106647
-5.71957018071989
-5.71957018060467
-5.71957017904811
-5.71957017857818
-5.71957017819564
-5.71957017780258
-5.71957017694900
-5.71957017616234
-5.71957017534632
-5.71957017464281
-5.71957017431494
-5.71957017406481
-5.71957017318627
-5.71957017292015
-5.71957017259421
-5.71957017225812
-5.71957017098984
-5.71957016993616
-5.71957016945037
-5.71957016891096
-5.71957016788458
-5.71957016749838
-5.71957016727728
-5.71957016615645
-5.71957016603827
-5.71957016573654
-5.71957016562017
-5.71957016500690
-5.71957016367017
-5.71957016335039
-5.71957016289483
-5.71957016176524
-5.71957016058963
-5.71957016038378
-5.71957015935981
-5.71957015891944
-5.71957015863898
-5.71957015820954
-5.71957015753674
-5.71957015692120
-5.71957015628285
-5.71957015555837
-5.71957015476299
-5.71957015452343
-5.71957015436990
-5.71957015376690
-5.71957015323550
-5.71957015259694
-5.71957015194898
-5.71957015132676
-5.71957015079237
-5.71957015019156
-5.71957014980945
-5.71957014907591
-5.71957014831488
-5.71957014813371
-5.71957014794949
-5.71957014730158
-5.71957014631414
-5.71957014562035
-5.71957014486574
-5.71957014446118
-5.71957014400547
-5.71957014313861
-5.71957014209229
-5.71957014169448
-5.71957014140813
-5.71957014135360
-5.71957014087662
-5.71957014074382
-5.71957013986505
-5.71957013965538
-5.71957013905810
-5.71957013901878
-5.71957013793463
-5.71957013762581
-5.71957013730305
-5.71957013615112
-5.71957013581221
-5.71957013542912
-5.71957013488022
-5.71957013424639
-5.71957013326651
-5.71957013285976
-5.71957013248610
-5.71957013216769
-5.71957013181025
-5.71957013163515
-5.71957013109219
-5.71957013054180
-5.71957013043799
-5.71957012991936
-5.71957012921610
-5.71957012880496
-5.71957012872059
-5.71957012796373
-5.71957012682251
-5.71957012659480
-5.71957012581487
-5.71957012552004
-5.71957012477101
-5.71957012428228
-5.71957012416100
-5.71957012376246
-5.71957012330463
-5.71957012215411
-5.71957012176613
-5.71957012116771
-5.71957012109041
-5.71957012017682
-5.71957011950067
-5.71957011909446
-5.71957011888828
-5.71957011852464
-5.71957011781275
-5.71957011768746
-5.71957011720917
-5.71957011672841
-5.71957011632943
-5.71957011597432
-5.71957011543309
-5.71957011513865
-5.71957011459911
-5.71957011420616
-5.71957011340849
-5.71957011297086
-5.71957011274499
-5.71957011199798
-5.71957011173974
-5.71957011139957
-5.71957011094250
-5.71957011061489
-5.71957011003174
-5.71957010971711
-5.71957010908592
-5.71957010869479
-5.71957010809985
-5.71957010759421
-5.71957010732893
-5.71957010693305
-5.71957010629139
-5.71957010573887
-5.71957010520511
-5.71957010498816
-5.71957010430533
-5.71957010405063
-5.71957010342216
-5.71957010329346
-5.71957010299147
-5.71957010243256
-5.71957010180788
-5.71957010148029
-5.71957010112332
-5.71957010087210
-5.71957010012598
-5.71957009990920
-5.71957009912199
-5.71957009900273
-5.71957009874930
-5.71957009865367
-5.71957009814212
-5.71957009756390
-5.71957009724652
-5.71957009672154
-5.71957009613544
-5.71957009606493
-5.71957009550878
-5.71957009481581
-5.71957009437917
-5.71957009418061
-5.71957009371607
-5.71957009333383
-5.71957009268174
-5.71957009232051
-5.71957009203052
-5.71957009192586
-5.71957009154087
-5.71957009129619
-5.71957009084153
-5.71957009037486
-5.71957009021415
-5.71957008972182
-5.71957008906554
-5.71957008873758
-5.71957008837582
-5.71957008786274
-5.71957008716006
-5.71957008681660
-5.71957008635454
-5.71957008614731
-5.71957008567541
-5.71957008546552
-5.71957008517328
-5.71957008494944
-5.71957008448826
-5.71957008377813
-5.71957008368538
-5.71957008343192
-5.71957008290269
-5.71957008257029
-5.71957008217743
-5.71957008201057
-5.71957008165166
-5.71957008151544
-5.71957008131219
-5.71957008103991
-5.71957008040226
-5.71957007979130
-5.71957007941526
-5.71957007934240
-5.71957007917219
-5.71957007895137
-5.71957007787310
-5.71957007783297
-5.71957007769724
-5.71957007727343
-5.71957007668110
-5.71957007637868
-5.71957007611230
-5.71957007568698
-5.71957007534740
-5.71957007479123
-5.71957007451162
-5.71957007401644
-5.71957007338720
-5.71957007316311
-5.71957007279966
-5.71957007271983
-5.71957007249951
-5.71957007230600
-5.71957007198593
-5.71957007185308
-5.71957007137655
-5.71957007087857
-5.71957007060633
-5.71957007018234
-5.71957006999744
-5.71957006970918
-5.71957006914636
-5.71957006886876
-5.71957006827996
-5.71957006791683
-5.71957006754794
-5.71957006713386
-5.71957006707448
-5.71957006672261
-5.71957006631697
-5.71957006624261
-5.71957006572020
-5.71957006550912
-5.71957006531861
-5.71957006473429
-5.71957006441711
-5.71957006406460
-5.71957006374743
-5.71957006346119
-5.71957006325063
-5.71957006261627
-5.71957006221190
-5.71957006212220
-5.71957006197433
-5.71957006152573
-5.71957006148900
-5.71957006107803
-5.71957006093888
-5.71957006063994
-5.71957005998714
-5.71957005975228
-5.71957005947312
-5.71957005925026
-5.71957005898083
-5.71957005870079
-5.71957005828590
-5.71957005791992
-5.71957005757173
-5.71957005738609
-5.71957005700677
-5.71957005668244
-5.71957005645433
-5.71957005629634
-5.71957005613393
-5.71957005585102
-5.71957005562996
-5.71957005551323
-5.71957005541082
-5.71957005502802
-5.71957005435261
-5.71957005412341
-5.71957005396592
-5.71957005367226
-5.71957005348548
-5.71957005330939
-5.71957005293083
-5.71957005270344
-5.71957005242693
-5.71957005212617
-5.71957005200734
-5.71957005153488
-5.71957005109137
-5.71957005097528
-5.71957005072510
-5.71957005023580
-5.71957005011056
-5.71957004964492
-5.71957004936065
-5.71957004932977
-5.71957004885147
-5.71957004865661
-5.71957004850624
-5.71957004812495
-5.71957004791299
-5.71957004758718
-5.71957004743484
-5.71957004711738
-5.71957004664005
-5.71957004648417
-5.71957004624775
-5.71957004577132
-5.71957004549151
-5.71957004543282
-5.71957004502767
-5.71957004475519
-5.71957004451442
-5.71957004417224
-5.71957004412033
-5.71957004379652
-5.71957004360535
-5.71957004296692
-5.71957004282219
-5.71957004256997
-5.71957004233343
-5.71957004210107
-5.71957004193880
-5.71957004169558
-5.71957004145637
-5.71957004122737
-5.71957004107548
-5.71957004082543
-5.71957004062115
-5.71957004007976
-5.71957003991829
-5.71957003964146
-5.71957003949821
-5.71957003907162
-5.71957003861897
-5.71957003837247
-5.71957003821411
-5.71957003801989
-5.71957003790746
-5.71957003749432
-5.71957003729217
-5.71957003703601
-5.71957003686338
-5.71957003658855
-5.71957003645838
-5.71957003638814
-5.71957003606461
-5.71957003590531
-5.71957003576428
-5.71957003535827
-5.71957003504326
-5.71957003495755
-5.71957003451787
-5.71957003410364
-5.71957003400279
-5.71957003375682
-5.71957003345948
-5.71957003325405
-5.71957003281825
-5.71957003272609
-5.71957003251307
-5.71957003243635
-5.71957003227544
-5.71957003190332
-5.71957003137441
-5.71957003128945
-5.71957003109372
-5.71957003072749
-5.71957003044533
-5.71957003027808
-5.71957003008306
-5.71957002989042
-5.71957002959425
-5.71957002939993
-5.71957002907263
-5.71957002897977
-5.71957002839718
-5.71957002821475
-5.71957002785446
-5.71957002779848
-5.71957002745883
-5.71957002741741
-5.71957002720828
-5.71957002699063
-5.71957002688997
-5.71957002653257
-5.71957002641459
-5.71957002619516
-5.71957002590167
-5.71957002579901
-5.71957002560080
-5.71957002535140
-5.71957002515935
-5.71957002482074
-5.71957002462532
-5.71957002451069
-5.71957002441786
-5.71957002395462
-5.71957002348489
-5.71957002342685
-5.71957002333170
-5.71957002304521
-5.71957002279021
-5.71957002260159
-5.71957002247537
-5.71957002214602
-5.71957002184310
-5.71957002169959
-5.71957002137422
-5.71957002123597
-5.71957002109985
-5.71957002075868
-5.71957002035490
-5.71957002021755
-5.71957002019785
-5.71957001988215
-5.71957001974427
-5.71957001946135
-5.71957001929069
-5.71957001915403
-5.71957001913847
-5.71957001843842
-5.71957001829935
-5.71957001809834
-5.71957001794342
-5.71957001770975
-5.71957001737502
-5.71957001722416
-5.71957001702146
-5.71957001663597
-5.71957001658421
-5.71957001653109
-5.71957001641916
-5.71957001623863
-5.71957001605413
-5.71957001591257
-5.71957001556477
-5.71957001536048
-5.71957001530740
-5.71957001491749
-5.71957001469885
-5.71957001456620
-5.71957001447190
-5.71957001422926
-5.71957001403077
-5.71957001389490
-5.71957001358831
-5.71957001334319
-5.71957001326411
-5.71957001288519
-5.71957001262605
-5.71957001238248
-5.71957001221185
-5.71957001214447
-5.71957001184004
-5.71957001167092
-5.71957001151492
-5.71957001124277
-5.71957001101411
-5.71957001089862
-5.71957001071047
-5.71957001063963
-5.71957001034882
-5.71957001023363
-5.71957001002307
-5.71957000979713
-5.71957000968338
-5.71957000953392
-5.71957000939918
-5.71957000898929
-5.71957000880214
-5.71957000856056
-5.71957000845416
-5.71957000844447
-5.71957000826093
-5.71957000793923
-5.71957000767965
-5.71957000738116
-5.71957000702600
-5.71957000691140
-5.71957000672210
-5.71957000660075
-5.71957000652524
-5.71957000625755
-5.71957000605380
-5.71957000591497
-5.71957000564880
-5.71957000559970
-5.71957000544486
-5.71957000521034
-5.71957000493473
-5.71957000489225
-5.71957000446078
-5.71957000429381
-5.71957000406965
-5.71957000393735
-5.71957000382969
-5.71957000372439
-5.71957000333637
-5.71957000325826
-5.71957000320244
-5.71957000300129
-5.71957000261284
-5.71957000256863
-5.71957000245627
-5.71957000238803
-5.71957000213623
-5.71957000204700
-5.71957000183801
-5.71957000132912
-5.71957000120692
-5.71957000090485
-5.71957000082041
-5.71957000061453
-5.71957000054415
-5.71957000027996
-5.71957000023648
-5.71957000012827
-5.71957000000195
-5.71956999992380
-5.71956999958242
-5.71956999931981
-5.71956999910158
-5.71956999876938
-5.71956999864608
-5.71956999846297
-5.71956999840305
-5.71956999821106
-5.71956999801182
-5.71956999785092
-5.71956999768524
-5.71956999755250
-5.71956999724148
-5.71956999700789
-5.71956999699574
-5.71956999684153
-5.71956999657259
-5.71956999649641
-5.71956999615408
-5.71956999601220
-5.71956999593078
-5.71956999587835
-5.71956999564678
-5.71956999534790
-5.71956999529836
-5.71956999511943
-5.71956999490800
-5.71956999458927
-5.71956999440388
-5.71956999434926
-5.71956999402537
-5.71956999390954
-5.71956999374032
-5.71956999367453
-5.71956999341276
-5.71956999324705
-5.71956999317407
-5.71956999293295
-5.71956999265699
-5.71956999242825
-5.71956999217742
-5.71956999215619
-5.71956999191567
-5.71956999184349
-5.71956999176061
-5.71956999165314
-5.71956999141930
-5.71956999109993
-5.71956999092270
-5.71956999085585
-5.71956999076612
-5.71956999058366
-5.71956999046727
-5.71956999026696
-5.71956999019061
-5.71956998992797
-5.71956998981011
-5.71956998955844
-5.71956998937867
-5.71956998917140
-5.71956998909360
-5.71956998901610
-5.71956998872305
-5.71956998871775
-5.71956998862265
-5.71956998826035
-5.71956998795745
-5.71956998768554
-5.71956998761782
-5.71956998757263
-5.71956998736528
-5.71956998726150
-5.71956998707445
-5.71956998703581
-5.71956998674999
-5.71956998655664
-5.71956998645041
-5.71956998639321
-5.71956998620118
-5.71956998610231
-5.71956998593226
-5.71956998578099
-5.71956998562423
-5.71956998543017
-5.71956998527966
-5.71956998500194
-5.71956998488400
-5.71956998469347
-5.71956998461350
-5.71956998440178
-5.71956998417650
-5.71956998410546
-5.71956998387059
-5.71956998363289
-5.71956998353015
-5.71956998345983
-5.71956998306162
-5.71956998298962
-5.71956998290398
-5.71956998279404
-5.71956998276265
-5.71956998257443
-5.71956998244045
-5.71956998214418
-5.71956998206953
-5.71956998189903
-5.71956998185298
-5.71956998167512
-5.71956998146252
-5.71956998133337
-5.71956998114910
-5.71956998102159
-5.71956998089215
-5.71956998076609
-5.71956998063459
-5.71956998039212
-5.71956998034279
-5.71956998011621
-5.71956998002059
-5.71956997995779
-5.71956997976499
-5.71956997942600
-5.71956997926530
-5.71956997908710
-5.71956997893017
-5.71956997884146
-5.71956997872730
-5.71956997864457
-5.71956997835258
-5.71956997829151
-5.71956997822497
-5.71956997801369
-5.71956997779640
-5.71956997765494
-5.71956997733477
-5.71956997723950
-5.71956997714527
-5.71956997704956
-5.71956997673576
-5.71956997662274
-5.71956997655058
-5.71956997640311
-5.71956997617254
-5.71956997598846
-5.71956997591463
-5.71956997574705
-5.71956997562442
-5.71956997543514
-5.71956997530647
-5.71956997514009
-5.71956997504357
-5.71956997485948
-5.71956997468766
-5.71956997449641
-5.71956997444785
-5.71956997417969
-5.71956997402564
-5.71956997382563
-5.71956997365894
-5.71956997354306
-5.71956997338520
-5.71956997335952
-5.71956997332583
-5.71956997303527
-5.71956997299384
-5.71956997291439
-5.71956997274439
-5.71956997260235
-5.71956997248921
-5.71956997247397
-5.71956997220472
-5.71956997193401
-5.71956997172833
-5.71956997169353
-5.71956997146674
-5.71956997123835
-5.71956997110491
-5.71956997096211
-5.71956997067839
-5.71956997061001
-5.71956997045213
-5.71956997035284
-5.71956997020976
-5.71956996994743
-5.71956996989519
-5.71956996968722
-5.71956996965751
-5.71956996959649
-5.71956996931577
-5.71956996922857
-5.71956996910649
-5.71956996881211
-5.71956996863040
-5.71956996849273
-5.71956996843554
-5.71956996828032
-5.71956996814976
-5.71956996813401
-5.71956996786271
-5.71956996774528
-5.71956996762143
-5.71956996750788
-5.71956996742939
-5.71956996735982
-5.71956996727024
-5.71956996702330
-5.71956996688294
-5.71956996677647
-5.71956996650951
-5.71956996630434
-5.71956996622254
-5.71956996606728
-5.71956996590398
-5.71956996581102
-5.71956996573847
-5.71956996557313
-5.71956996540569
-5.71956996534528
-5.71956996525495
-5.71956996506327
-5.71956996492153
-5.71956996476261
-5.71956996471204
-5.71956996450967
-5.71956996438013
-5.71956996420984
-5.71956996382245
-5.71956996376041
-5.71956996369710
-5.71956996349790
-5.71956996337100
-5.71956996331757
-5.71956996315638
-5.71956996299600
-5.71956996290983
-5.71956996281446
-5.71956996258228
-5.71956996241522
-5.71956996221085
-5.71956996208430
-5.71956996199810
-5.71956996183626
-5.71956996161050
-5.71956996149945
-5.71956996143323
-5.71956996113731
-5.71956996109632
-5.71956996096485
-5.71956996085620
-5.71956996075860
-5.71956996070388
-5.71956996061924
-5.71956996046115
-5.71956996032080
-5.71956996020741
-5.71956996003470
-5.71956995990071
-5.71956995972562
-5.71956995967179
-5.71956995961472
-5.71956995945359
-5.71956995925360
-5.71956995912410
-5.71956995905444
-5.71956995883328
-5.71956995873845
-5.71956995857971
-5.71956995849254
-5.71956995833659
-5.71956995818387
-5.71956995797305
-5.71956995787982
-5.71956995777888
-5.71956995761856
-5.71956995757413
-5.71956995732955
-5.71956995710952
-5.71956995698100
-5.71956995688508
-5.71956995672907
-5.71956995663497
-5.71956995644964
-5.71956995640556
-5.71956995624076
-5.71956995605546
-5.71956995595295
-5.71956995582595
-5.71956995577067
-5.71956995563001
-5.71956995548794
-5.71956995524653
-5.71956995511443
-5.71956995502681
-5.71956995487007
-5.71956995480604
-5.71956995459732
-5.71956995445441
-5.71956995437596
-5.71956995422542
-5.71956995414740
-5.71956995408596
-5.71956995399865
-5.71956995376117
-5.71956995364906
-5.71956995358455
-5.71956995345479
-5.71956995334889
-5.71956995324355
-5.71956995305895
-5.71956995280183
-5.71956995269072
-5.71956995250898
-5.71956995239060
-5.71956995228185
-5.71956995211123
-5.71956995196402
-5.71956995183697
-5.71956995177088
-5.71956995167565
-5.71956995146255
-5.71956995136884
-5.71956995118474
-5.71956995115304
-5.71956995104747
-5.71956995092053
-5.71956995071805
-5.71956995065641
-5.71956995050541
-5.71956995038028
-5.71956995022909
-5.71956995014913
-5.71956994994588
-5.71956994986484
-5.71956994966754
-5.71956994958334
-5.71956994955805
-5.71956994945636
-5.71956994923252
-5.71956994909610
-5.71956994888416
-5.71956994883523
-5.71956994862194
-5.71956994849582
-5.71956994847168
-5.71956994829427
-5.71956994818813
-5.71956994809925
-5.71956994795941
-5.71956994777296
-5.71956994775614
-5.71956994745143
-5.71956994734224
-5.71956994720863
-5.71956994713186
-5.71956994700704
-5.71956994678069
-5.71956994659333
-5.71956994658097
-5.71956994653036
-5.71956994631872
-5.71956994600646
-5.71956994596552
-5.71956994582995
-5.71956994581382
-5.71956994570821
-5.71956994555903
-5.71956994545147
-5.71956994512885
-5.71956994507090
-5.71956994500590
-5.71956994490699
-5.71956994487163
-5.71956994469469
-5.71956994459941
-5.71956994448247
-5.71956994430284
-5.71956994419613
-5.71956994400269
-5.71956994391134
-5.71956994369214
-5.71956994361232
-5.71956994345837
-5.71956994332483
-5.71956994325122
-5.71956994305730
-5.71956994292811
-5.71956994282657
-5.71956994271651
-5.71956994253328
-5.71956994239985
-5.71956994234394
-5.71956994222036
-5.71956994213356
-5.71956994207920
-5.71956994196459
-5.71956994182299
-5.71956994179089
-5.71956994144680
-5.71956994138916
-5.71956994138518
-5.71956994130922
-5.71956994120968
-5.71956994112718
-5.71956994087778
-5.71956994069883
-5.71956994069321
-5.71956994046463
-5.71956994034569
-5.71956994016231
-5.71956994007548
-5.71956994005993
-5.71956993979058
-5.71956993968158
-5.71956993961229
-5.71956993940745
-5.71956993940072
-5.71956993924883
-5.71956993910919
-5.71956993904120
-5.71956993882697
-5.71956993880757
-5.71956993860223
-5.71956993847655
-5.71956993818713
-5.71956993810088
-5.71956993805582
-5.71956993789875
-5.71956993772503
-5.71956993765700
-5.71956993756584
-5.71956993738796
-5.71956993734493
-5.71956993723086
-5.71956993720911
-5.71956993709797
-5.71956993676192
-5.71956993670067
-5.71956993646161
-5.71956993642653
-5.71956993626343
-5.71956993621122
-5.71956993606953
-5.71956993594797
-5.71956993584754
-5.71956993576264
-5.71956993569128
-5.71956993557023
-5.71956993546213
-5.71956993543224
-5.71956993529293
-5.71956993502319
-5.71956993499701
-5.71956993485986
-5.71956993473129
-5.71956993464081
-5.71956993437310
-5.71956993432451
-5.71956993421851
-5.71956993415432
-5.71956993412093
-5.71956993396777
-5.71956993389558
-5.71956993387048
-5.71956993368140
-5.71956993345075
-5.71956993337138
-5.71956993322599
-5.71956993315930
-5.71956993301296
-5.71956993298706
-5.71956993279691
-5.71956993260207
-5.71956993250115
-5.71956993241970
-5.71956993217436
-5.71956993214531
-5.71956993212193
-5.71956993196003
-5.71956993189824
-5.71956993175384
-5.71956993160946
-5.71956993152698
-5.71956993126861
-5.71956993121222
-5.71956993110139
-5.71956993097643
-5.71956993093247
-5.71956993080195
-5.71956993069152
-5.71956993064394
-5.71956993055441
-5.71956993039339
-5.71956993027919
-5.71956993010124
-5.71956992985813
-5.71956992979399
-5.71956992974650
-5.71956992965614
-5.71956992953206
-5.71956992949502
-5.71956992941774
-5.71956992921137
-5.71956992910276
-5.71956992906436
-5.71956992888563
-5.71956992869928
-5.71956992862415
-5.71956992858576
-5.71956992835963
-5.71956992828737
-5.71956992816959
-5.71956992805354
-5.71956992799638
-5.71956992781071
-5.71956992765732
-5.71956992751918
-5.71956992741044
-5.71956992730581
-5.71956992711522
-5.71956992701998
-5.71956992689049
-5.71956992682934
-5.71956992671724
-5.71956992666048
-5.71956992650050
-5.71956992627065
-5.71956992621465
-5.71956992610468
-5.71956992600575
-5.71956992594407
-5.71956992579545
-5.71956992570951
-5.71956992564322
-5.71956992556175
-5.71956992542770
-5.71956992536291
-5.71956992525830
-5.71956992514208
-5.71956992507766
-5.71956992471759
-5.71956992465689
-5.71956992462310
-5.71956992451344
-5.71956992437351
-5.71956992421431
-5.71956992418200
-5.71956992397235
-5.71956992396093
-5.71956992385854
-5.71956992372802
-5.71956992356749
-5.71956992350517
-5.71956992344610
-5.71956992324026
-5.71956992316119
-5.71956992299250
-5.71956992291076
-5.71956992280733
-5.71956992276290
-5.71956992270713
-5.71956992254030
-5.71956992231317
-5.71956992215047
-5.71956992201396
-5.71956992182690
-5.71956992180331
-5.71956992170923
-5.71956992165792
-5.71956992157796
-5.71956992152544
-5.71956992139746
-5.71956992128173
-5.71956992102616
-5.71956992097993
-5.71956992093076
-5.71956992080297
-5.71956992058847
-5.71956992050338
-5.71956992028684
-5.71956992013429
-5.71956992008001
-5.71956991998164
-5.71956991986872
-5.71956991983309
-5.71956991972046
-5.71956991967892
-5.71956991947973
-5.71956991929860
-5.71956991921122
-5.71956991910061
-5.71956991904319
-5.71956991894839
-5.71956991882254
-5.71956991870004
-5.71956991849340
-5.71956991846644
-5.71956991828582
-5.71956991813678
-5.71956991803974
-5.71956991794075
-5.71956991777036
-5.71956991757028
-5.71956991750621
-5.71956991733999
-5.71956991732380
-5.71956991724551
-5.71956991707541
-5.71956991698126
-5.71956991684748
-5.71956991671484
-5.71956991659815
-5.71956991646784
-5.71956991637763
-5.71956991632595
-5.71956991615419
-5.71956991606669
-5.71956991599182
-5.71956991586487
-5.71956991563690
-5.71956991549360
-5.71956991546878
-5.71956991535668
-5.71956991524435
-5.71956991512942
-5.71956991504236
-5.71956991489482
-5.71956991485165
-5.71956991479490
-5.71956991470942
-5.71956991463810
-5.71956991456790
-5.71956991448609
-5.71956991433285
-5.71956991417073
-5.71956991394106
-5.71956991381537
-5.71956991367374
-5.71956991362190
-5.71956991357816
-5.71956991339276
-5.71956991319083
-5.71956991311802
-5.71956991297848
-5.71956991291457
-5.71956991273883
-5.71956991264136
-5.71956991257543
-5.71956991245420
-5.71956991236835
-5.71956991222721
-5.71956991216250
-5.71956991207054
-5.71956991195770
-5.71956991181499
-5.71956991165237
-5.71956991152158
-5.71956991134972
-5.71956991120277
-5.71956991112492
-5.71956991102614
-5.71956991087301
-5.71956991074852
-5.71956991063503
-5.71956991056433
-5.71956991049680
-5.71956991040174
-5.71956991028670
-5.71956991026155
-5.71956991013220
-5.71956991003222
-5.71956990979136
-5.71956990971585
-5.71956990966633
-5.71956990954710
-5.71956990939783
-5.71956990931099
-5.71956990918913
-5.71956990910394
-5.71956990893867
-5.71956990887854
-5.71956990881187
-5.71956990868743
-5.71956990847252
-5.71956990838660
-5.71956990830713
-5.71956990818035
-5.71956990809644
-5.71956990802089
-5.71956990788047
-5.71956990781292
-5.71956990766298
-5.71956990752686
-5.71956990750480
-5.71956990733132
-5.71956990720504
-5.71956990707893
-5.71956990691705
-5.71956990684293
-5.71956990661001
-5.71956990657288
-5.71956990649388
-5.71956990644877
-5.71956990634116
-5.71956990613147
-5.71956990598130
-5.71956990580047
-5.71956990565260
-5.71956990560719
-5.71956990552523
-5.71956990542934
-5.71956990532990
-5.71956990500276
-5.71956990496139
-5.71956990489354
-5.71956990482198
-5.71956990462141
-5.71956990452277
-5.71956990448317
-5.71956990420146
-5.71956990418469
-5.71956990393668
-5.71956990390633
-5.71956990377402
-5.71956990366039
-5.71956990351203
-5.71956990342375
-5.71956990325542
-5.71956990313792
-5.71956990300241
-5.71956990294580
-5.71956990280661
-5.71956990268256
-5.71956990253868
-5.71956990241455
-5.71956990230676
-5.71956990230452
-5.71956990217254
-5.71956990202951
-5.71956990185419
-5.71956990174367
-5.71956990155677
-5.71956990144653
-5.71956990136613
-5.71956990120815
-5.71956990117806
-5.71956990082252
-5.71956990076597
-5.71956990063160
-5.71956990054877
-5.71956990048417
-5.71956990028921
-5.71956990019330
-5.71956990014455
-5.71956989998553
-5.71956989994336
-5.71956989991164
-5.71956989961801
-5.71956989957706
-5.71956989937873
-5.71956989926984
-5.71956989923890
-5.71956989909228
-5.71956989896057
-5.71956989891243
-5.71956989876805
-5.71956989864360
-5.71956989860006
-5.71956989852817
-5.71956989818944
-5.71956989796855
-5.71956989788788
-5.71956989771881
-5.71956989763074
-5.71956989755960
-5.71956989748428
-5.71956989742415
-5.71956989732045
-5.71956989714101
-5.71956989710094
-5.71956989693462
-5.71956989681475
-5.71956989665384
-5.71956989663531
-5.71956989651241
-5.71956989632797
-5.71956989611939
-5.71956989600635
-5.71956989586158
-5.71956989580894
-5.71956989566924
-5.71956989555292
-5.71956989535222
-5.71956989523405
-5.71956989504263
-5.71956989486167
-5.71956989473721
-5.71956989459185
-5.71956989457989
-5.71956989445298
-5.71956989444583
-5.71956989424664
-5.71956989416793
-5.71956989402319
-5.71956989397136
-5.71956989385345
-5.71956989376863
-5.71956989356328
-5.71956989341832
-5.71956989326655
-5.71956989313509
-5.71956989304456
-5.71956989288181
-5.71956989285684
-5.71956989274785
-5.71956989268742
-5.71956989257978
-5.71956989236030
-5.71956989226774
-5.71956989207831
-5.71956989190342
-5.71956989186231
-5.71956989169758
-5.71956989161914
-5.71956989148212
-5.71956989131670
-5.71956989124152
-5.71956989100258
-5.71956989092694
-5.71956989077433
-5.71956989065802
-5.71956989058996
-5.71956989041437
-5.71956989016817
-5.71956989011868
-5.71956988999035
-5.71956988985552
-5.71956988979769
-5.71956988966271
-5.71956988958052
-5.71956988955844
-5.71956988943598
-5.71956988928119
-5.71956988913806
-5.71956988912472
-5.71956988887748
-5.71956988867033
-5.71956988859990
-5.71956988833223
-5.71956988826138
-5.71956988812636
-5.71956988801151
-5.71956988798670
-5.71956988778675
-5.71956988762470
-5.71956988745424
-5.71956988738493
-5.71956988723685
-5.71956988720723
-5.71956988713640
-5.71956988710309
-5.71956988688279
-5.71956988669378
-5.71956988662654
-5.71956988650668
-5.71956988615290
-5.71956988608345
-5.71956988593387
-5.71956988581882
-5.71956988566116
-5.71956988559803
-5.71956988552202
-5.71956988535400
-5.71956988518140
-5.71956988506523
-5.71956988498036
-5.71956988474290
-5.71956988469011
-5.71956988461002
-5.71956988444452
-5.71956988433846
-5.71956988426998
-5.71956988412997
-5.71956988396681
-5.71956988386698
-5.71956988379797
-5.71956988359051
-5.71956988352410
-5.71956988328278
-5.71956988310569
-5.71956988303314
-5.71956988300084
-5.71956988271128
-5.71956988258368
-5.71956988255641
-5.71956988234257
-5.71956988211481
-5.71956988201350
-5.71956988195343
-5.71956988183177
-5.71956988167526
-5.71956988161447
-5.71956988138119
-5.71956988127150
-5.71956988107619
-5.71956988100863
-5.71956988089073
-5.71956988075954
-5.71956988065381
-5.71956988043646
-5.71956988032096
-5.71956988016554
-5.71956988005816
-5.71956987994324
-5.71956987983300
-5.71956987972605
-5.71956987964846
-5.71956987960026
-5.71956987946676
-5.71956987920575
-5.71956987913205
-5.71956987910657
-5.71956987873241
-5.71956987865103
-5.71956987855723
-5.71956987839235
-5.71956987832305
-5.71956987824310
-5.71956987795359
-5.71956987776319
-5.71956987769200
-5.71956987764014
-5.71956987762781
-5.71956987746592
-5.71956987740930
-5.71956987726817
-5.71956987710151
-5.71956987690199
-5.71956987667741
-5.71956987664359
-5.71956987643739
-5.71956987630233
-5.71956987620645
-5.71956987614732
-5.71956987583778
-5.71956987575717
-5.71956987559118
-5.71956987550226
-5.71956987539281
-5.71956987529215
-5.71956987521528
-5.71956987503723
-5.71956987471579
-5.71956987454029
-5.71956987438921
-5.71956987430429
-5.71956987428966
-5.71956987408217
-5.71956987389976
-5.71956987370153
-5.71956987362846
-5.71956987339242
-5.71956987334425
-5.71956987325290
-5.71956987303333
-5.71956987294054
-5.71956987289555
-5.71956987273618
-5.71956987258037
-5.71956987236663
-5.71956987224303
-5.71956987202661
-5.71956987196833
-5.71956987182612
-5.71956987167045
-5.71956987154798
-5.71956987150272
-5.71956987136548
-5.71956987123976
-5.71956987099058
-5.71956987094435
-5.71956987079196
-5.71956987054409
-5.71956987040709
-5.71956987031698
-5.71956987020540
-5.71956987019692
-5.71956986991670
-5.71956986982663
-5.71956986960682
-5.71956986954273
-5.71956986945394
-5.71956986916202
-5.71956986909001
-5.71956986888373
-5.71956986876210
-5.71956986861865
-5.71956986856910
-5.71956986840699
-5.71956986820621
-5.71956986808279
-5.71956986795536
-5.71956986783664
-5.71956986755355
-5.71956986749350
-5.71956986734859
-5.71956986728259
-5.71956986714671
-5.71956986705205
-5.71956986684764
-5.71956986676181
-5.71956986658578
-5.71956986638713
-5.71956986628644
-5.71956986618744
-5.71956986605101
-5.71956986592112
-5.71956986569831
-5.71956986554953
-5.71956986550855
-5.71956986531404
-5.71956986518179
-5.71956986497124
-5.71956986480322
-5.71956986475660
-5.71956986462049
-5.71956986437690
-5.71956986425205
-5.71956986412873
-5.71956986410795
-5.71956986403722
-5.71956986375592
-5.71956986359676
-5.71956986352955
-5.71956986337188
-5.71956986321783
-5.71956986312028
-5.71956986291688
-5.71956986265813
-5.71956986243525
-5.71956986228320
-5.71956986220492
-5.71956986211329
-5.71956986200927
-5.71956986172437
-5.71956986168531
-5.71956986152109
-5.71956986143584
-5.71956986130156
-5.71956986118238
-5.71956986089110
-5.71956986072572
-5.71956986053846
-5.71956986028075
-5.71956986010843
-5.71956985996740
-5.71956985985304
-5.71956985979517
-5.71956985951686
-5.71956985938771
-5.71956985922103
-5.71956985906325
-5.71956985896195
-5.71956985887552
-5.71956985882621
-5.71956985867686
-5.71956985844110
-5.71956985825582
-5.71956985814585
-5.71956985797468
-5.71956985782933
-5.71956985761376
-5.71956985751582
-5.71956985746699
-5.71956985717070
-5.71956985707148
-5.71956985680363
-5.71956985665236
-5.71956985657180
-5.71956985645753
-5.71956985627692
-5.71956985599021
-5.71956985593115
-5.71956985577343
-5.71956985557573
-5.71956985547725
-5.71956985540639
-5.71956985524353
-5.71956985504331
-5.71956985492083
-5.71956985476989
-5.71956985459055
-5.71956985451106
-5.71956985428599
-5.71956985418995
-5.71956985394686
-5.71956985390079
-5.71956985378443
-5.71956985338824
-5.71956985326249
-5.71956985321870
-5.71956985307913
-5.71956985300850
-5.71956985265842
-5.71956985254134
-5.71956985225582
-5.71956985218206
-5.71956985201683
-5.71956985185166
-5.71956985180493
-5.71956985168659
-5.71956985144199
-5.71956985135202
-5.71956985132023
-5.71956985100001
-5.71956985088489
-5.71956985066321
-5.71956985049720
-5.71956985035969
-5.71956985023855
-5.71956985003422
-5.71956984981852
-5.71956984970639
-5.71956984960751
-5.71956984933577
-5.71956984913339
-5.71956984884141
-5.71956984875569
-5.71956984850792
-5.71956984838747
-5.71956984821284
-5.71956984820209
-5.71956984796447
-5.71956984773627
-5.71956984760151
-5.71956984733343
-5.71956984717386
-5.71956984710210
-5.71956984698430
-5.71956984686663
-5.71956984678341
-5.71956984651321
-5.71956984630783
-5.71956984621003
-5.71956984604293
-5.71956984593195
-5.71956984575503
-5.71956984554553
-5.71956984545488
-5.71956984515610
-5.71956984505612
-5.71956984501613
-5.71956984474096
-5.71956984444138
-5.71956984422905
-5.71956984413366
-5.71956984407984
-5.71956984389291
-5.71956984367266
-5.71956984354608
-5.71956984344436
-5.71956984316399
-5.71956984305181
-5.71956984295321
-5.71956984273366
-5.71956984264720
-5.71956984252096
-5.71956984235823
-5.71956984196185
-5.71956984184711
-5.71956984171059
-5.71956984161886
-5.71956984158961
-5.71956984132310
-5.71956984117807
-5.71956984085654
-5.71956984072723
-5.71956984054049
-5.71956984041081
-5.71956984022126
-5.71956984006396
-5.71956983993018
-5.71956983989009
-5.71956983973490
-5.71956983958596
-5.71956983932063
-5.71956983922287
-5.71956983903253
-5.71956983872765
-5.71956983862887
-5.71956983856039
-5.71956983825537
-5.71956983808217
-5.71956983794581
-5.71956983779100
-5.71956983736386
-5.71956983726548
-5.71956983717549
-5.71956983706379
-5.71956983687635
-5.71956983661180
-5.71956983641858
-5.71956983628389
-5.71956983609068
-5.71956983597431
-5.71956983571598
-5.71956983567049
-5.71956983543008
-5.71956983532900
-5.71956983513298
-5.71956983502814
-5.71956983482902
-5.71956983467219
-5.71956983465404
-5.71956983439189
-5.71956983418926
-5.71956983389485
-5.71956983370824
-5.71956983341083
-5.71956983315215
-5.71956983292854
-5.71956983291147
-5.71956983265207
-5.71956983263069
-5.71956983239246
-5.71956983204833
-5.71956983168198
-5.71956983154426
-5.71956983135711
-5.71956983108506
-5.71956983081445
-5.71956983068508
-5.71956983051271
-5.71956983044543
-5.71956983017194
-5.71956982991924
-5.71956982982562
-5.71956982973710
-5.71956982948827
-5.71956982940878
-5.71956982924539
-5.71956982898639
-5.71956982870523
-5.71956982861314
-5.71956982843774
-5.71956982808739
-5.71956982802221
-5.71956982788760
-5.71956982782958
-5.71956982725502
-5.71956982712257
-5.71956982695148
-5.71956982678060
-5.71956982672302
-5.71956982662712
-5.71956982628101
-5.71956982616429
-5.71956982598357
-5.71956982567497
-5.71956982543974
-5.71956982535252
-5.71956982503454
-5.71956982473472
-5.71956982459554
-5.71956982455180
-5.71956982429549
-5.71956982408166
-5.71956982384429
-5.71956982376390
-5.71956982367939
-5.71956982332757
-5.71956982313820
-5.71956982278950
-5.71956982264361
-5.71956982257746
-5.71956982238876
-5.71956982226198
-5.71956982213155
-5.71956982204854
-5.71956982163787
-5.71956982147824
-5.71956982105770
-5.71956982081515
-5.71956982069052
-5.71956982029841
-5.71956982017474
-5.71956981988519
-5.71956981978252
-5.71956981959940
-5.71956981949414
-5.71956981923046
-5.71956981907301
-5.71956981883799
-5.71956981863213
-5.71956981846689
-5.71956981836445
-5.71956981805250
-5.71956981788019
-5.71956981763166
-5.71956981751145
-5.71956981727142
-5.71956981715103
-5.71956981686786
-5.71956981670583
-5.71956981662979
-5.71956981627215
-5.71956981616859
-5.71956981600024
-5.71956981572528
-5.71956981543593
-5.71956981528174
-5.71956981506141
-5.71956981487532
-5.71956981463585
-5.71956981447091
-5.71956981422782
-5.71956981406800
-5.71956981385354
-5.71956981366837
-5.71956981341627
-5.71956981323913
-5.71956981295887
-5.71956981279574
-5.71956981255114
-5.71956981244524
-5.71956981221155
-5.71956981180915
-5.71956981161615
-5.71956981156365
-5.71956981119467
-5.71956981108028
-5.71956981065546
-5.71956981053272
-5.71956981009951
-5.71956980987488
-5.71956980956720
-5.71956980920397
-5.71956980901828
-5.71956980900359
-5.71956980867685
-5.71956980863329
-5.71956980848574
-5.71956980819801
-5.71956980781362
-5.71956980769035
-5.71956980745041
-5.71956980716375
-5.71956980676547
-5.71956980659807
-5.71956980649108
-5.71956980633441
-5.71956980619153
-5.71956980588571
-5.71956980561981
-5.71956980554250
-5.71956980527735
-5.71956980509806
-5.71956980489347
-5.71956980477490
-5.71956980435133
-5.71956980420658
-5.71956980394726
-5.71956980373522
-5.71956980329832
-5.71956980326302
-5.71956980318804
-5.71956980265997
-5.71956980243259
-5.71956980232863
-5.71956980208495
-5.71956980186147
-5.71956980170310
-5.71956980129664
-5.71956980100654
-5.71956980066183
-5.71956980060776
-5.71956980018410
-5.71956980000976
-5.71956979957988
-5.71956979944938
-5.71956979925610
-5.71956979908058
-5.71956979882418
-5.71956979844301
-5.71956979825545
-5.71956979803337
-5.71956979769335
-5.71956979755059
-5.71956979738284
-5.71956979698457
-5.71956979679722
-5.71956979659068
-5.71956979616549
-5.71956979612406
-5.71956979589197
-5.71956979561440
-5.71956979536009
-5.71956979518096
-5.71956979473232
-5.71956979454331
-5.71956979449328
-5.71956979406773
-5.71956979375815
-5.71956979355676
-5.71956979329504
-5.71956979317965
-5.71956979308971
-5.71956979283608
-5.71956979230501
-5.71956979204538
-5.71956979182713
-5.71956979132838
-5.71956979109222
-5.71956979095447
-5.71956979077473
-5.71956979024320
-5.71956979009863
-5.71956979003184
-5.71956978973427
-5.71956978944564
-5.71956978901959
-5.71956978881905
-5.71956978829042
-5.71956978779513
-5.71956978741470
-5.71956978723057
-5.71956978707098
-5.71956978655439
-5.71956978630840
-5.71956978627142
-5.71956978610056
-5.71956978586579
-5.71956978549978
-5.71956978516902
-5.71956978497219
-5.71956978477976
-5.71956978446118
-5.71956978420977
-5.71956978374197
-5.71956978352789
-5.71956978335529
-5.71956978314962
-5.71956978285248
-5.71956978216943
-5.71956978208944
-5.71956978188432
-5.71956978156900
-5.71956978138420
-5.71956978133075
-5.71956978102125
-5.71956978046651
-5.71956978016704
-5.71956978000531
-5.71956977967770
-5.71956977942106
-5.71956977891733
-5.71956977855822
-5.71956977833456
-5.71956977806798
-5.71956977778319
-5.71956977771062
-5.71956977719723
-5.71956977710628
-5.71956977644500
-5.71956977638794
-5.71956977586113
-5.71956977579983
-5.71956977525448
-5.71956977509204
-5.71956977478767
-5.71956977428409
-5.71956977421847
-5.71956977358717
-5.71956977341378
-5.71956977315876
-5.71956977309430
-5.71956977270319
-5.71956977244420
-5.71956977188637
-5.71956977157367
-5.71956977116667
-5.71956977098458
-5.71956977053469
-5.71956977020667
-5.71956976996866
-5.71956976979835
-5.71956976942903
-5.71956976911374
-5.71956976864027
-5.71956976828415
-5.71956976807488
-5.71956976783009
-5.71956976751948
-5.71956976718985
-5.71956976704895
-5.71956976645911
-5.71956976601717
-5.71956976575108
-5.71956976549606
-5.71956976538928
-5.71956976494519
-5.71956976466477
-5.71956976443913
-5.71956976406071
-5.71956976367076
-5.71956976336569
-5.71956976257539
-5.71956976243604
-5.71956976210140
-5.71956976169604
-5.71956976120175
-5.71956976097696
-5.71956976088805
-5.71956976047654
-5.71956976001495
-5.71956975968394
-5.71956975928339
-5.71956975909440
-5.71956975836914
-5.71956975815253
-5.71956975809129
-5.71956975787945
-5.71956975739279
-5.71956975702435
-5.71956975681631
-5.71956975639368
-5.71956975614908
-5.71956975589868
-5.71956975575687
-5.71956975500656
-5.71956975475468
-5.71956975429099
-5.71956975397602
-5.71956975364855
-5.71956975328541
-5.71956975294350
-5.71956975259682
-5.71956975231880
-5.71956975206848
-5.71956975148155
-5.71956975098449
-5.71956975082215
-5.71956975047865
-5.71956975004964
-5.71956974936083
-5.71956974887204
-5.71956974835236
-5.71956974786643
-5.71956974779192
-5.71956974719055
-5.71956974689063
-5.71956974685855
-5.71956974651054
-5.71956974613793
-5.71956974584063
-5.71956974569835
-5.71956974552134
-5.71956974504567
-5.71956974461803
-5.71956974428819
-5.71956974398088
-5.71956974334271
-5.71956974261808
-5.71956974204814
-5.71956974182678
-5.71956974151291
-5.71956974117004
-5.71956974074392
-5.71956974064758
-5.71956974015268
-5.71956973982385
-5.71956973950642
-5.71956973882863
-5.71956973841026
-5.71956973839045
-5.71956973811970
-5.71956973757981
-5.71956973701526
-5.71956973641575
-5.71956973612420
-5.71956973547881
-5.71956973492146
-5.71956973460106
-5.71956973441594
-5.71956973387171
-5.71956973367865
-5.71956973282340
-5.71956973211591
-5.71956973170121
-5.71956973151624
-5.71956973116795
-5.71956973082797
-5.71956973058168
-5.71956972982824
-5.71956972944845
-5.71956972857931
-5.71956972830349
-5.71956972791472
-5.71956972737284
-5.71956972719227
-5.71956972677180
-5.71956972620328
-5.71956972583523
-5.71956972540139
-5.71956972539977
-5.71956972436248
-5.71956972391168
-5.71956972358007
-5.71956972353811
-5.71956972289322
-5.71956972222257
-5.71956972179422
-5.71956972170626
-5.71956972145222
-5.71956972059552
-5.71956972007042
-5.71956971977088
-5.71956971951908
-5.71956971899300
-5.71956971884943
-5.71956971782948
-5.71956971773658
-5.71956971735097
-5.71956971709078
-5.71956971654282
-5.71956971580002
-5.71956971517917
-5.71956971475389
-5.71956971373255
-5.71956971348176
-5.71956971256562
-5.71956971241765
-5.71956971196612
-5.71956971172457
-5.71956971127307
-5.71956971072929
-5.71956971056019
-5.71956971010533
-5.71956970954051
-5.71956970935405
-5.71956970894405
-5.71956970785864
-5.71956970764262
-5.71956970758985
-5.71956970686343
-5.71956970655543
-5.71956970583503
-5.71956970549368
-5.71956970474291
-5.71956970410877
-5.71956970372843
-5.71956970283655
-5.71956970251103
-5.71956970183776
-5.71956970077050
-5.71956970055804
-5.71956970031158
-5.71956969978584
-5.71956969965879
-5.71956969902541
-5.71956969830192
-5.71956969730760
-5.71956969714914
-5.71956969627404
-5.71956969620878
-5.71956969532718
-5.71956969483404
-5.71956969462349
-5.71956969418193
-5.71956969355530
-5.71956969304101
-5.71956969258931
-5.71956969192966
-5.71956969147502
-5.71956969082163
-5.71956969061382
-5.71956969029179
-5.71956968986106
-5.71956968949441
-5.71956968809953
-5.71956968744606
-5.71956968715934
-5.71956968690567
-5.71956968648691
-5.71956968600825
-5.71956968443036
-5.71956968400787
-5.71956968373566
-5.71956968325965
-5.71956968179135
-5.71956968159664
-5.71956968116564
-5.71956968053736
-5.71956967989098
-5.71956967936505
-5.71956967889739
-5.71956967826299
-5.71956967799943
-5.71956967751595
-5.71956967677418
-5.71956967604001
-5.71956967546145
-5.71956967480236
-5.71956967436952
-5.71956967377124
-5.71956967345295
-5.71956967280489
-5.71956967225891
-5.71956967116606
-5.71956967088162
-5.71956966976375
-5.71956966913239
-5.71956966853828
-5.71956966814113
-5.71956966749877
-5.71956966700473
-5.71956966652393
-5.71956966559354
-5.71956966549606
-5.71956966457900
-5.71956966447526
-5.71956966372536
-5.71956966309010
-5.71956966158455
-5.71956966068194
-5.71956966040939
-5.71956965977607
-5.71956965948831
-5.71956965930577
-5.71956965843589
-5.71956965769084
-5.71956965709416
-5.71956965692787
-5.71956965619781
-5.71956965496417
-5.71956965437188
-5.71956965423318
-5.71956965365675
-5.71956965295746
-5.71956965191452
-5.71956965178813
-5.71956965122163
-5.71956965023129
-5.71956964956782
-5.71956964871172
-5.71956964799002
-5.71956964708351
-5.71956964690358
-5.71956964625346
-5.71956964529014
-5.71956964407288
-5.71956964328316
-5.71956964299750
-5.71956964285233
-5.71956964223762
-5.71956964197775
-5.71956964111493
-5.71956964040800
-5.71956963960345
-5.71956963911358
-5.71956963879458
-5.71956963804532
-5.71956963671625
-5.71956963596188
-5.71956963550481
-5.71956963455024
-5.71956963392465
-5.71956963272442
-5.71956963227294
-5.71956963193719
-5.71956963160546
-5.71956963034059
-5.71956962904952
-5.71956962836113
-5.71956962767387
-5.71956962690843
-5.71956962637897
-5.71956962579166
-5.71956962526683
-5.71956962402819
-5.71956962346115
-5.71956962290680
-5.71956962184557
-5.71956962126071
-5.71956962082026
-5.71956961987480
-5.71956961956768
-5.71956961885554
-5.71956961833951
-5.71956961759956
-5.71956961632640
-5.71956961605474
-5.71956961484712
-5.71956961437983
-5.71956961404885
-5.71956961324559
-5.71956961168993
-5.71956961138113
-5.71956961105776
-5.71956961075714
-5.71956960965530
-5.71956960779670
-5.71956960734898
-5.71956960682364
-5.71956960648964
-5.71956960634073
-5.71956960444475
-5.71956960355269
-5.71956960263460
-5.71956960232005
-5.71956960092871
-5.71956960005976
-5.71956959920653
-5.71956959834572
-5.71956959796805
-5.71956959781735
-5.71956959663034
-5.71956959623435
-5.71956959534760
-5.71956959439875
-5.71956959303728
-5.71956959248155
-5.71956959142284
-5.71956959090596
-5.71956959004630
-5.71956958941744
-5.71956958755936
-5.71956958652697
-5.71956958586698
-5.71956958507447
-5.71956958402821
-5.71956958282344
-5.71956958251853
-5.71956958225361
-5.71956958123042
-5.71956958093644
-5.71956957985975
-5.71956957833779
-5.71956957751667
-5.71956957580280
-5.71956957535504
-5.71956957484985
-5.71956957419415
-5.71956957319771
-5.71956957230338
-5.71956957114677
-5.71956957014399
-5.71956956950954
-5.71956956855694
-5.71956956791327
-5.71956956726314
-5.71956956593893
-5.71956956517007
-5.71956956353761
-5.71956956259126
-5.71956956209761
-5.71956956175881
-5.71956956085208
-5.71956955976867
-5.71956955920098
-5.71956955754410
-5.71956955618589
-5.71956955563884
-5.71956955422477
-5.71956955333219
-5.71956955283369
-5.71956955187178
-5.71956955027769
-5.71956954913021
-5.71956954857259
-5.71956954764748
-5.71956954664574
-5.71956954635107
-5.71956954567254
-5.71956954381643
-5.71956954360325
-5.71956954093414
-5.71956954065601
-5.71956954057194
-5.71956954016276
-5.71956953919464
-5.71956953776743
-5.71956953627947
-5.71956953604771
-5.71956953563743
-5.71956953480198
-5.71956953409051
-5.71956953262797
-5.71956953046372
-5.71956953043583
-5.71956952832438
-5.71956952806727
-5.71956952694700
-5.71956952643705
-5.71956952546317
-5.71956952478110
-5.71956952307995
-5.71956952126282
-5.71956952046331
-5.71956952035901
-5.71956951821941
-5.71956951717270
-5.71956951585411
-5.71956951521791
-5.71956951460015
-5.71956951360222
-5.71956951190692
-5.71956951114603
-5.71956950949431
-5.71956950838809
-5.71956950805011
-5.71956950668730
-5.71956950536268
-5.71956950500217
-5.71956950375769
-5.71956950218280
-5.71956950134857
-5.71956949930171
-5.71956949878218
-5.71956949816029
-5.71956949600561
-5.71956949540814
-5.71956949344529
-5.71956949259952
-5.71956949177829
-5.71956949084949
-5.71956948991781
-5.71956948877630
-5.71956948848040
-5.71956948730717
-5.71956948501928
-5.71956948403737
-5.71956948284253
-5.71956948120836
-5.71956948017588
-5.71956947824400
-5.71956947786941
-5.71956947738017
-5.71956947637222
-5.71956947510823
-5.71956947218518
-5.71956947101618
-5.71956946937570
-5.71956946912430
-5.71956946836031
-5.71956946715435
-5.71956946602568
-5.71956946436767
-5.71956946303984
-5.71956946243729
-5.71956946099419
-5.71956946035537
-5.71956945861453
-5.71956945769659
-5.71956945656573
-5.71956945485852
-5.71956945429272
-5.71956945104194
-5.71956945030553
-5.71956944901567
-5.71956944809346
-5.71956944624516
-5.71956944492561
-5.71956944403905
-5.71956944146513
-5.71956944014167
-5.71956943882811
-5.71956943740592
-5.71956943669948
-5.71956943456654
-5.71956943379714
-5.71956943275078
-5.71956943193778
-5.71956943118820
-5.71956942872543
-5.71956942795686
-5.71956942627366
-5.71956942538254
-5.71956942484046
-5.71956942257794
-5.71956942146288
-5.71956942056318
-5.71956941803381
-5.71956941607473
-5.71956941466123
-5.71956941438086
-5.71956941349952
-5.71956941206615
-5.71956941089471
-5.71956940884094
-5.71956940726714
-5.71956940654689
-5.71956940460458
-5.71956940317989
-5.71956940176083
-5.71956940073955
-5.71956939838440
-5.71956939700163
-5.71956939661105
-5.71956939592125
-5.71956939236250
-5.71956939110545
-5.71956939031843
-5.71956938811288
-5.71956938620615
-5.71956938357499
-5.71956938133183
-5.71956938069030
-5.71956937963396
-5.71956937889531
-5.71956937754602
-5.71956937563309
-5.71956937371259
-5.71956937272716
-5.71956936878105
-5.71956936787969
-5.71956936639621
-5.71956936482479
-5.71956936243108
-5.71956936080317
-5.71956936012525
-5.71956935917731
-5.71956935781413
-5.71956935280701
-5.71956935142414
-5.71956935088292
-5.71956934916442
-5.71956934625948
-5.71956934423117
-5.71956934274823
-5.71956934179511
-5.71956934037118
-5.71956933873171
-5.71956933803634
-5.71956933532918
-5.71956933279445
-5.71956933262116
-5.71956933090810
-5.71956932850874
-5.71956932735995
-5.71956932612762
-5.71956932329516
-5.71956932132600
-5.71956931856282
-5.71956931786411
-5.71956931473247
-5.71956931226342
-5.71956931198590
-5.71956930932059
-5.71956930674758
-5.71956930363030
-5.71956930187533
-5.71956930028172
-5.71956929953335
-5.71956929790129
-5.71956929522186
-5.71956929493539
-5.71956929181097
-5.71956929003281
-5.71956928840215
-5.71956928598210
-5.71956928457123
-5.71956928449229
-5.71956927786870
-5.71956927737341
-5.71956927663847
-5.71956927294371
-5.71956926937838
-5.71956926755144
-5.71956926513027
-5.71956926509308
-5.71956926352409
-5.71956925724122
-5.71956925477364
-5.71956925285100
-5.71956925114324
-5.71956924920670
-5.71956924748257
-5.71956924284844
-5.71956924133069
-5.71956923976033
-5.71956923599026
-5.71956923414748
-5.71956923371886
-5.71956923100400
-5.71956922875765
-5.71956922379708
-5.71956922238800
-5.71956921655475
-5.71956921394146
-5.71956921244647
-5.71956920977526
-5.71956920588403
-5.71956920193778
-5.71956919897385
-5.71956919693448
-5.71956919308780
-5.71956919173185
-5.71956918710734
-5.71956918488785
-5.71956918364860
-5.71956918151358
-5.71956917836793
-5.71956917482258
-5.71956917280563
-5.71956917117312
-5.71956916765233
-5.71956916135661
-5.71956916052082
-5.71956915903370
-5.71956915812663
-5.71956915207505
-5.71956914847950
-5.71956914530823
-5.71956914328631
-5.71956914124694
-5.71956913706453
-5.71956913642822
-5.71956913160829
-5.71956913027793
-5.71956912711000
-5.71956911948483
-5.71956911753889
-5.71956911413489
-5.71956911015964
-5.71956910789533
-5.71956910139669
-5.71956910010413
-5.71956909505696
-5.71956909011684
-5.71956908715103
-5.71956908037264
-5.71956907966198
-5.71956907155202
-5.71956906582823
-5.71956906363241
-5.71956905443507
-5.71956905140112
-5.71956904746140
-5.71956904200232
-5.71956903812783
-5.71956903335258
-5.71956902936652
-5.71956902333768
-5.71956901874866
-5.71956901599226
-5.71956901087315
-5.71956900660942
-5.71956899813832
-5.71956899715065
-5.71956898559596
-5.71956898211239
-5.71956897608916
-5.71956896979247
-5.71956896038798
-5.71956895704752
-5.71956895060688
-5.71956893632509
-5.71956892808632
-5.71956892441749
-5.71956891532368
-5.71956890859766
-5.71956890220965
-5.71956888400981
-5.71956887226956
-5.71956884514140
-5.71956880902723
-5.71956870745304
-5.71956859888385
-5.71956857853043
-5.71956834494568
2.40376341915162
2.48908340758631
2.53974422824169
2.57527829965683
2.57723424470838
2.59564414894542
2.60321325892355
2.61740861035706
2.63766321505196
2.64899471440449
2.65199742832529
2.66266797318398
2.66591323692823
2.67390763817365
2.67727070544921
2.68585887714638
2.68903257810020
2.69195351715047
2.69447734965025
2.69760151718966
2.70138240902502
2.70825029727668
2.70937883263662
2.71241842337410
2.72316039909325
2.72500487167782
2.73150842272642
2.73317347470403
2.73570544222577
2.73754939561486
2.74057691145885
2.74522063955714
2.74698770847827
2.74782589274358
2.75483487688584
2.75930296998138
2.76056324131978
2.76297190583164
2.76545321511966
2.76625996179388
2.77409335731940
2.77492928370815
2.77739582430742
2.78301431558558
2.78478720931550
2.78748828532294
2.79109318854867
2.79408803753001
2.79639656540562
2.79802049849600
2.80376483822398
2.80528040319392
2.80735450351589
2.80888162558407
2.80981471925403
2.81459560963810
2.81500929127587
2.81815867535115
2.81910546607071
2.82293058718395
2.82377164348406
2.82674514478418
2.82846559429239
2.83099500799221
2.83310793230475
2.83525331164091
2.83545074185456
2.83794255385703
2.84091692957249
2.84401034109609
2.84451809285298
2.84530441426680
2.84657030826350
2.84824305910938
2.85388028705943
2.85592678527049
2.85668182080903
2.85902372629867
2.86114101972827
2.86228095094564
2.86395903606478
2.86557928352433
2.86864450179611
2.87238235081429
2.87351565402211
2.87421358433101
2.87589250734016
2.87773583533649
2.87938759820057
2.88108889485303
2.88416738156505
2.88577918614814
2.88728244746835
2.88817722330627
2.88887430620129
2.89033392055587
2.89241749289990
2.89347634144037
2.89469230578022
2.89765834954236
2.89870197051986
2.90038217953288
2.90106218630932
2.90185101369203
2.90358255830923
2.90616781299916
2.90728707677964
2.91021353609376
2.91106280671681
2.91216183356631
2.91287929173894
2.91350826424305
2.91521574843724
2.91662264958248
2.91927114751436
2.92062485116705
2.92224942140283
2.92247437942540
2.92454561803449
2.92614237604789
2.92699774112276
2.92806586027996
2.92880611178693
2.92961826827712
2.93051199792064
2.93292790144709
2.93431361501842
2.93488587943392
2.93622340100019
2.93778569346311
2.93811806198169
2.93915427736224
2.94220267299553
2.94323742994324
2.94393903979958
2.94453804998745
2.94632336912289
2.94791279678581
2.94878974299513
2.95031662720981
2.95170224239793
2.95195905748357
2.95309062134211
2.95615791832451
2.95642911758122
2.95731315651607
2.95778374801228
2.96030498279031
2.96040399261008
2.96198400542249
2.96369667594532
2.96484531352380
2.96601608992395
2.96662856682349
2.96755720540813
2.97020281097835
2.97033259850375
2.97115880768931
2.97369990516712
2.97416061846403
2.97568936742570
2.97662414152179
2.97868446853052
2.97982369660019
2.98176206193066
2.98344077784667
2.98444467395755
2.98504902625008
2.98609395959420
2.98750289631187
2.98820698671840
2.98982037367703
2.99156191540808
2.99225697542229
2.99340834781990
2.99454522304621
2.99472514647128
2.99566287930416
2.99846577910422
2.99952688029677
3.00091244015106
3.00142599065327
3.00244646647359
3.00300894231124
3.00408456859254
3.00447183989688
3.00645431465354
3.00769645767136
3.00933898325246
3.01002287784036
3.01062747206408
3.01125532597926
3.01309329266769
3.01315262026829
3.01417444360248
3.01689713999822
3.01835441910090
3.01881899903677
3.01951181851844
3.02023562033652
3.02103453681486
3.02240365843402
3.02407216911048
3.02611350107784
3.02751222992848
3.02862981069098
3.03115331378977
3.03215486379152
3.03307591083037
3.03380129365937
3.03566794579958
3.03672544691092
3.03701420334732
3.03792047309272
3.03937543819026
3.04080255942326
3.04193491209413
3.04312581952416
3.04418676268244
3.04577200653281
3.04704002715999
3.04794289988974
3.04936935315017
3.05017429849785
3.05107124427288
3.05234384481325
3.05285554560889
3.05348005926796
3.05537893587035
3.05598946810010
3.05709998719397
3.05898917814151
3.05984824455622
3.06105252326179
3.06272377367558
3.06333970840977
3.06409819422058
3.06450143995019
3.06504951811732
3.06583486870994
3.06628173473452
3.06847203315883
3.06912264080628
3.07034639583836
3.07187522943641
3.07323410458794
3.07488170575452
3.07514795199463
3.07707434432549
3.07772583368589
3.07826276281005
3.07836127216552
3.07968802558081
3.08271693664581
3.08326697526114
3.08479641026392
3.08591175879794
3.08650847073410
3.08767222769974
3.08923233883581
3.08950143444958
3.09150966983771
3.09177933914137
3.09369251036242
3.09399074182543
3.09479755352426
3.09607976053195
3.09639200751318
3.09948218013863
3.10179800195182
3.10218845000466
3.10382657024504
3.10453474000095
3.10612405216775
3.10673401481392
3.10753480613855
3.10904347126297
3.11036274963428
3.11136080857969
3.11257340215548
3.11456906591807
3.11548709789595
3.11615518179758
3.11667290685552
3.11921680508388
3.12075146927715
3.12173846427618
3.12313710441886
3.12338090203968
3.12485602083701
3.12594457600060
3.12672146033173
3.12924910983299
3.13014926037291
3.13080784294467
3.13178376832090
3.13441711969588
3.13494216773855
3.13647542374000
3.13708047421923
3.13779962974283
3.13920561659452
3.14004802100125
3.14091075237284
3.14211269677404
3.14262173179146
3.14426057963559
3.14627096760786
3.14682309528263
3.14872109764259
3.15016171694991
3.15115344379213
3.15212078160260
3.15276396005090
3.15382092291276
3.15430215169193
3.15623635462136
3.15729116550829
3.15823798739282
3.15920309723481
3.16080338765708
3.16185828802424
3.16478962037603
3.16515260472355
3.16624144566959
3.16632320770760
3.16745203537966
3.16872851378210
3.17096273597647
3.17103819688202
3.17378654008872
3.17465781768640
3.17559881131803
3.17726785873822
3.17867843601731
3.17936283318351
3.18173775480533
3.18217904976262
3.18301953182740
3.18383782901559
3.18589681170080
3.18656645293212
3.18764545385647
3.18918971015965
3.19026729266791
3.19092446867768
3.19134658539008
3.19316437841935
3.19418891424987
3.19577918299969
3.19688262545985
3.19833098964359
3.19858922787774
3.19940700150414
3.20028999449237
3.20202744143442
3.20246318210236
3.20349150497098
3.20448074234606
3.20534151918798
3.20640765501638
3.20812223918792
3.20899124856687
3.21095143969975
3.21278314801327
3.21294553329457
3.21451645296836
3.21597886694719
3.21693544450382
3.21783871419764
3.21950598165068
3.21993737114513
3.22012760087399
3.22185521008596
3.22206565823292
3.22303928541170
3.22571690623208
3.22616616203946
3.22756447737087
3.22807397224044
3.22965829647454
3.23103010237380
3.23278868888203
3.23300728271822
3.23520066321011
3.23586187263471
3.23695765869290
3.23877900578282
3.23993700926746
3.24095030174565
3.24248729236375
3.24328735697964
3.24476332994694
3.24609449703461
3.24637990871794
3.24779825813325
3.24948538988349
3.25002198979526
3.25058408872354
3.25113344682997
3.25206549262146
3.25410457262309
3.25480353792574
3.25592041179599
3.25722066407544
3.25890425144242
3.26116151255515
3.26158621981482
3.26269065050447
3.26296286912703
3.26325878284754
3.26536969447479
3.26654644256664
3.26743807320114
3.26876394492678
3.27021534234713
3.27174339249259
3.27271654681767
3.27394103928373
3.27523306951383
3.27566751610506
3.27593182758292
3.27766702021691
3.27855554427404
3.27865325431538
3.28076954320119
3.28181052428822
3.28191025364089
3.28271395058981
3.28342371815740
3.28507353359093
3.28656572260514
3.28727199985258
3.28968843481102
3.28985810988139
3.29028879052903
3.29167219123598
3.29236683835596
3.29384574318356
3.29425210549706
3.29584451808664
3.29709327992922
3.29825205621547
3.29902784897360
3.30061455960729
3.30125419761007
3.30192472417431
3.30269730122321
3.30369178184491
3.30441163911340
3.30544388557004
3.30606711406375
3.30764997366862
3.30846286639953
3.30869065196963
3.30920251677245
3.31057048727526
3.31269890626226
3.31465067759566
3.31499219383942
3.31665127658667
3.31711125979715
3.31938315920783
3.32036640406225
3.32104432787611
3.32170867734005
3.32310193059597
3.32376946487403
3.32479808342482
3.32540437716457
3.32693963642876
3.32743601865458
3.32807536388647
3.32964553089565
3.32993680031566
3.33058495610422
3.33161213766882
3.33345021166314
3.33449411576742
3.33553266615763
3.33708207218516
3.33919785584037
3.33992704201009
3.34091640457677
3.34184866763444
3.34319656631139
3.34487111182068
3.34527860555067
3.34591124213223
3.34652161037816
3.34779623113390
3.34814148852351
3.35054938828313
3.35135929067121
3.35216194808369
3.35327148134619
3.35356145455044
3.35562152147827
3.35672493524417
3.35689732821421
3.35817168027132
3.36034559719196
3.36072639266303
3.36121567665795
3.36296348952086
3.36354070405983
3.36520452599925
3.36604286422132
3.36742093687349
3.36785399272548
3.36881237013819
3.36916660295677
3.37063599963833
3.37203793059334
3.37282615406959
3.37397606059191
3.37532076012062
3.37587954333645
3.37787409629525
3.37833515458905
3.37923354947908
3.38065720592500
3.38162581349371
3.38288801787009
3.38386376548906
3.38530076492526
3.38612445523653
3.38685216357500
3.38861054334114
3.38887811433007
3.39110445356259
3.39223557644256
3.39283342113257
3.39315516930672
3.39440074305834
3.39621721326047
3.39653185107761
3.39768780687978
3.39935610417817
3.40024912022249
3.40053802225606
3.40169872833675
3.40300073054643
3.40448128624890
3.40567695387904
3.40704832123130
3.40771550143688
3.40930851565754
3.40943032238112
3.41073296337842
3.41192595205698
3.41213882791502
3.41311073329567
3.41388726435480
3.41502917511310
3.41579610738251
3.41658393326637
3.41702790519765
3.41960822864640
3.42076524692763
3.42214796453530
3.42325324901906
3.42491543556213
3.42584959054268
3.42660066707690
3.42863021755477
3.42909588134406
3.42984479346682
3.43107424683338
3.43197423399599
3.43226516678131
3.43398532835894
3.43511730118200
3.43697751678532
3.43839316119053
3.43853928860911
3.44256824591509
3.44297988060258
3.44409064320072
3.44475726370464
3.44622805278235
3.44693689725561
3.44878093834828
3.45010708880579
3.45120349865205
3.45187569705481
3.45241410142939
3.45445076170183
3.45517952072583
3.45575752398839
3.45779451114557
3.45932536205983
3.46005571041124
3.46089707495601
3.46182554266414
3.46259954065090
3.46405763796177
3.46447129074228
3.46509183320837
3.46625639007785
3.46757898926314
3.46802480201231
3.46912058725468
3.46966754490825
3.47152669640808
3.47227222948875
3.47319330461819
3.47383400941459
3.47734554413952
3.47762008146666
3.47828825918916
3.48036498722589
3.48165382857783
3.48247684011672
3.48384365072273
3.48496786683107
3.48602445275991
3.48701845712148
3.48885121581248
3.48953346544901
3.49068076677615
3.49157733497269
3.49346760543187
3.49359485419958
3.49589440806644
3.49622929445026
3.49821581324741
3.49840714734700
3.49931146685902
3.50003264144550
3.50124084527746
3.50274240199038
3.50426707181551
3.50570065722287
3.50738458130134
3.50782874875137
3.50849382369977
3.50894574716223
3.50996665715066
3.51188532836108
3.51442587676174
3.51596166109118
3.51666098283944
3.51825706383081
3.51903046593462
3.52070630738922
3.52189480901457
3.52228476034710
3.52423249984360
3.52602818782096
3.52713032571174
3.52820378581236
3.53034213464734
3.53089529464771
3.53186249063230
3.53482894982845
3.53613471281435
3.53702055095678
3.53765144134109
3.53941003556863
3.53982331281795
3.54115364523468
3.54238389790279
3.54353661934897
3.54497815504806
3.54712875735140
3.54764821632691
3.55085841280277
3.55229865691353
3.55373989639859
3.55648830675905
3.55686439745083
3.55769504606338
3.55853057201615
3.56023051538685
3.56057764157361
3.56238975946524
3.56311223526830
3.56445157500774
3.56541959885365
3.56584589747910
3.56720509891697
3.56813542603727
3.56840645186315
3.57056677377229
3.57132251692218
3.57155392217635
3.57283735785170
3.57348794399337
3.57475889674311
3.57641320553198
3.57877078526583
3.57970304909829
3.58004363566066
3.58170450182142
3.58298967210343
3.58356498625058
3.58500415792890
3.58648716513248
3.58774016404044
3.58817234962284
3.58934443819686
3.59027291528100
3.59246867956427
3.59282042136530
3.59479238662736
3.59538532135547
3.59731857378507
3.59952990936178
3.60013531016505
3.60080231129516
3.60183286184492
3.60344911497196
3.60440441382829
3.60703597517936
3.60742610788402
3.60876712639880
3.61030175904356
3.61076326252080
3.61126390791031
3.61356389163815
3.61424785141723
3.61658199876886
3.61758468152646
3.61895073328589
3.62106505363283
3.62205034746588
3.62457736191427
3.62553074835173
3.62799776275766
3.62877481031590
3.63017564026015
3.63159170058420
3.63217900515309
3.63314690847284
3.63384753621361
3.63444921032033
3.63570772220782
3.63774946161520
3.63983497654859
3.64116119241280
3.64293391881132
3.64432256125526
3.64595744077218
3.64642795245226
3.64995455149708
3.65280304665046
3.65391313302533
3.65480621633059
3.65609975953634
3.65853513703957
3.65952381332886
3.66136170256905
3.66293655032500
3.66415688152645
3.66602981556849
3.66662686157180
3.66977263347035
3.67445416972431
3.67626234561575
3.67688013914019
3.67919562704283
3.68010020748459
3.68169129687213
3.68273608702900
3.68472796971524
3.68644535492397
3.68962941580033
3.69044034350082
3.69690486156795
3.70150349519386
3.70680378024320
3.70920746115593
3.71442694457110
3.72264160904462
3.72741859377741
3.73233842144390
3.73858481830003
3.74824907006460
3.75183778010757
3.78256716947435
3.79047456785252
3.80513119352861
3.87595577165540


==> ill_conditioned_1.dat <==
10.000000  1.369201e-07
20.000000  2.044945e-07
50.000000  3.313834e-07
100.000000  4.787684e-07    


==> ill_conditioned_2.dat <==
10.000000  1.041060e-01
20.000000  2.333452e-01
50.000000  2.230296e-01
100.000000  2.140754e-01


==> ill_conditioned_3.dat <==
10.000000  7.147039e-05
20.000000  1.585646e-04
50.000000  1.203809e-04
100.000000  1.154210e-04


==> noise_ill_conditioned_1.dat <==
     7.439999999999999e-02     2.452213870000000e-02
     1.487000000000000e-01     5.040268740000000e-02
     2.970000000000000e-01     1.056843110000000e-01
     4.461000000000000e-01     1.618495390000000e-01
     5.948000000000000e-01     2.178058980000000e-01
     7.398000000000000e-01     2.716812810000000e-01
     8.922000000000000e-01     3.338428300000000e-01
     1.040900000000000e+00     3.925774370000000e-01


==> noise_ill_conditioned_2.dat <==
     7.439999999999999e-02     2.107825960000000e-01
     1.487000000000000e-01     2.137348490000000e-01
     2.970000000000000e-01     2.256353360000000e-01
     4.461000000000000e-01     2.473948180000000e-01
     5.948000000000000e-01     2.808776640000000e-01
     7.398000000000000e-01     2.785836680000000e-01
     8.922000000000000e-01     3.419729270000000e-01
     1.040900000000000e+00     4.108977770000000e-01


==> noise_ill_conditioned_3.dat <==
     7.439999999999999e-02     6.435510880000000e-02
     1.487000000000000e-01     1.325834770000000e-01
     2.970000000000000e-01     2.830210590000000e-01
     4.461000000000000e-01     4.137536430000000e-01
     5.948000000000000e-01     5.495578250000001e-01
     7.398000000000000e-01     7.399342410000000e-01
     8.922000000000000e-01     8.873951420000000e-01
     1.040900000000000e+00     1.031179860000000e+00


==> noise_ill_conditioned_density_1.dat <==
     8.300000000000001e+00     1.873748840000000e-01
     1.250000000000000e+01     1.432119320000000e-01
     1.670000000000000e+01     1.188294210000000e-01
     3.330000000000000e+01     8.177957320000000e-02
     5.000000000000000e+01     6.589056910000000e-02


==> noise_ill_conditioned_density_2.dat <==
     8.300000000000001e+00     2.718043730000000e-01
     1.250000000000000e+01     2.504444710000000e-01
     1.670000000000000e+01     2.377660620000000e-01
     3.330000000000000e+01     7.014191270000000e-02
     5.000000000000000e+01     5.692594240000000e-02


==> noise_ill_conditioned_density_3.dat <==
     8.300000000000001e+00     4.690237220000000e-01
     1.250000000000000e+01     3.611893600000000e-01
     1.670000000000000e+01     2.969991320000000e-01
     3.330000000000000e+01     1.853008460000000e-01
     5.000000000000000e+01     1.420390020000000e-01


==> noise_ill_conditioned_density_4.dat <==
    5.000000000000000e-02     1.866120594173914e-01
     8.300000000000001e+00     1.445490796650051e-01
     1.250000000000000e+01     1.180238293227262e-01
     1.670000000000000e+01     1.022116344453996e-01
     3.330000000000000e+01     7.227453983250257e-02
     5.000000000000000e+01     5.901191466136309e-02
     6.670000000000000e+01     5.110581722269981e-02


==> primal.dat <==
1	123.970000000000
2	88.2930000000000
3	88.2920000000000
4	68.1880000000000
5	68.1880000000000
6	48.8010000000000
7	48.8010000000000
8	30.4340000000000
9	30.4340000000000
10	0.00160100000000000
11	0.000167590000000000
12	0.000112210000000000
13	0.000120340000000000
14	0.00295180000000000
15	0.000108690000000000
16	0.000112360000000000
17	0.000110770000000000
18	0.000104390000000000
19	9.52940000000000e-05
20	1.51860000000000e-05
21	1.33020000000000e-05
22	1.17600000000000e-05
23	2.53990000000000e-06
24	2.25570000000000e-06
25	7.16900000000000e-07
26	6.43830000000000e-07
27	9.62690000000000e-08


==> rank_Error_50perc_lake_R1_2.dat <==
    5.0000    0.2030    0.2080 0.221878000000000
   10.0000    0.1620    0.1680  0.214067000000000
   20.0000    0.1230    0.1310  0.209162000000000
   30.0000    0.1000    0.1120 0.210358000000000
   40.0000    0.0850    0.0995  0.203692000000000
   50.0000    0.0734    0.0914 0.196105000000000
   60.0000    0.0642    0.0859  0.209578000000000
   70.0000    0.0568    0.0852  0.21380000000000
   80.0000    0.0509    0.0836  0.212808000000000
   90.0000    0.0459    0.0831 0.212322000000000
  100.0000    0.0417    0.0827 0.212978000000000


==> rank_n_prec3.dat <==
1200	0.480349344978166
1400	0.408839779005525
1600	0.509090909090909
1800	0.457597173144876
2000	0.667779632721202



==> rank_n_prec4.dat <==
1200	0.572254335260116
1400	0.497159090909091
1600	0.449612403100775
1800	0.456521739130435
2000	0.670955882352941



==> rank_n_prec5.dat <==
1200	0.666666666666667
1400	0.736585365853659
1600	0.542725173210162
1800	0.580645161290323
2000	0.653895274584930



==> rank_n_prec6.dat <==
1200	0.917808219178082
1400	0.892376681614350
1600	0.715189873417722
1800	0.621160409556314
2000	0.806988352745424



==> rank_n_prec7.dat <==
1200	1.21341463414634
1400	1.11682242990654
1600	0.842239185750636
1800	0.762376237623762
2000	0.904109589041096



==> rank_n_prec8.dat <==
1200	1.50000000000000
1400	1.40598290598291
1600	1.10778443113772
1800	0.956678700361011
2000	1.06698564593301


==> rank_psnr_50perc_lake_R1_2.dat <==
  5.0000   68.0354   67.8103 67.2631000000000
   10.0000   69.9757   69.6886 67.5744000000000
   20.0000   72.3535   71.8349 67.7757000000000
   30.0000   74.1477   73.2243 67.7262000000000
   40.0000   75.5967   74.2284  68.0059000000000
   50.0000   76.8738   74.9657   68.3356000000000
   60.0000   78.0414   75.5019 67.7585000000000
   70.0000   79.1010   75.5813  67.5853000000000
   80.0000   80.0552   75.7392  67.6257000000000
   90.0000   80.9556   75.7986   67.6455000000000
  100.0000   81.7895   75.8387  67.6187000000000


==> rank_upd.dat <==
1	1
2	1
3	2
4	2
5	3
6	3
7	4
8	4
9	5
10	5
11	5
12	5
13	6
14	5
15	5
16	5
17	5
18	5
19	5
20	5
21	5
22	5
23	5
24	5
25	5
26	5
27	5


==> unp_deltau.dat <==
1	16
2	26
3	29
4	29
5	30
6	25
7	24
8	24
9	24
10	24
11	24
12	24
13	24
14	24
15	24
16	24
17	24
18	24
19	24
20	24
21	24
22	24
23	24
24	24
25	24
26	24
27	24
28	24
29	24


==> unp_p_deltay.dat <==
1	41	11
2	80	18
3	86	20
4	79	17
5	52	14
6	48	13
7	51	12
8	53	12
9	56	12
10	31	12
11	31	7
12	31	6
13	30	6
14	30	6
15	30	6
16	30	6
17	30	6
18	30	5
19	30	5
20	30	5
21	30	5
22	30	5
23	30	5
24	30	5
25	30	5
26	30	5
27	30	4
28	30	4
29	30	4

